Structured backward errors in linearizations

A standard approach to compute the roots of a univariate polynomial is to compute the eigenvalues of an associated \emph{confederate} matrix instead, such as, for instance the companion or comrade matrix. The eigenvalues of the confederate matrix can be computed by Francis's QR algorithm. Unfortunately, even though the QR algorithm is provably backward stable, mapping the errors back to the original polynomial coefficients can still lead to huge errors. However, the latter statement assumes the use of a non-structure exploiting QR algorithm. In [J. Aurentz et al., Fast and backward stable computation of roots of polynomials, SIAM J. Matrix Anal. Appl., 36(3), 2015] it was shown that a structure exploiting QR algorithm for companion matrices leads to a structured backward error on the companion matrix. The proof relied on decomposing the error into two parts: a part related to the recurrence coefficients of the basis (monomial basis in that case) and a part linked to the coefficients of the original polynomial. In this article we prove that the analysis can be extended to other classes of comrade matrices. We first provide an alternative backward stability proof in the monomial basis using structured QR algorithms; our new point of view shows more explicitly how a structured, decoupled error on the confederate matrix gets mapped to the associated polynomial coefficients. This insight reveals which properties must be preserved by a structure exploiting QR algorithm to end up with a backward stable algorithm. We will show that the previously formulated companion analysis fits in this framework and we will analyze in more detail Jacobi polynomials (Comrade matrices) and Chebyshev polynomials (Colleague matrices).

==> be-h.dat <==
90.347	0.00021232	0.080934
17.723	5.1706e-05	0.015977
1.1554	4.32e-06	0.0011584
21.456	1.7635e-05	0.019316
4.1505	7.0671e-06	0.0038374
7980.4	0.01913	7.1381
13.795	6.5334e-06	0.012463
97.98	0.00048647	0.087761
4.8019	6.4298e-06	0.0044199
1.1386	2.3075e-06	0.0011434
1.0513	1.6853e-06	0.0010653
1.0969e+07	20.179	9811.2
358.82	0.00071659	0.32106
383.39	0.0014652	0.34304
6.5593	1.4464e-05	0.0059918
796.26	0.0012155	0.71232
500.83	0.00090664	0.44808
436.2	0.0011101	0.39027
14.266	3.571e-05	0.012885
6.6111	5.903e-06	0.0060381
307.32	0.00015061	0.275
1.0403	5.5917e-06	0.0010555
659.43	0.00088839	0.58994
86.477	0.00015748	0.077472
7615.8	0.0037995	6.8119
1126.8	0.0021982	1.008
355.62	0.00085028	0.3182
3349	0.0054964	2.9956
6.751e+07	214.2	60383
3.0392e+05	0.81545	271.84
5.702	1.8762e-06	0.005225
1.263e+08	273.97	1.1296e+05
2786.5	0.012819	2.4924
47.941	9.0586e-05	0.043005
10151	0.025588	9.0791
7.6771e+05	1.3794	686.66
111.34	0.00024186	0.099712
1.37e+05	0.094008	122.54
35744	0.03368	31.971
18801	0.041357	16.816
1.1124	1.8858e-06	0.00112
2410.5	0.0063789	2.1562
132.51	8.9299e-05	0.11865
43.035	7.3778e-05	0.038616
273.96	0.00059861	0.24516
10686	0.034585	9.558
6190.9	0.011673	5.5375
951.48	0.0024759	0.85115
1.3674e+06	1.8702	1223
1.1034	1.6903e-06	0.0011119
4.025	7.6355e-06	0.0037251
12808	0.0064396	11.456
1.6155e+07	19.453	14450
18490	0.012123	16.538
49012	0.074903	43.838
3891.5	0.0028386	3.4808
344.05	0.00062307	0.30785
8.4019	1.6444e-05	0.0076399
18.552	3.0584e-05	0.016718
2.2162	3.4713e-06	0.0021072
1146.9	0.0014113	1.026
1570.3	0.0017841	1.4047
15197	0.053164	13.593
2.2514	4.589e-06	0.0021387
15628	0.047776	13.978
1.001	4.9472e-06	0.0010203
20.117	5.4272e-05	0.018118
1.1631	4.452e-06	0.0011653
12032	0.044171	10.762
6.2026e+06	21.867	5547.8
49.812	8.7481e-05	0.044678
1227.7	0.002828	1.0982
375.36	0.00066698	0.33586
2696.1	0.009422	2.4116
89999	0.075478	80.498
1.2284e+07	12.082	10987
389.55	0.00036357	0.34855
1844.6	0.0024279	1.65
24.358	3.6833e-05	0.021912
2884.2	0.00025933	2.5798
27961	0.013442	25.009
2556.7	0.0035977	2.2869
11.739	1.9319e-05	0.010625
146.42	0.00027829	0.13108
72007	0.015271	64.405
2.2947e+05	0.43125	205.24
1.4178	3.0428e-06	0.0013931
27686	0.11321	24.763
1.5121e+05	0.20646	135.25
75585	0.17825	67.605
1.1697	2.385e-06	0.0011713
26061	0.031648	23.31
1136	0.0010751	1.0162
208.25	0.00012316	0.18639
2.3043e+05	0.52563	206.1
3831.6	0.0096173	3.4272
88534	0.23284	79.187
35.504	7.5925e-05	0.03188
221.8	0.00045414	0.19851
106.48	0.00012327	0.095362
242.57	0.00058463	0.21708
145.71	0.00022529	0.13046
26088	0.088454	23.334
3018.1	0.00075785	2.6996
5.1171e+05	1.1096	457.68
717.84	0.001358	0.64218
29822	0.062691	26.673
5.5764	1.1304e-05	0.0051127
186.1	0.00017314	0.16657
41.933	9.7524e-05	0.037631
9.9194e+05	1.9977	887.22
3.364	4.1079e-06	0.0031338
1.0595	5.2649e-06	0.0010726
74.624	0.00011248	0.066871
1999.4	0.0022992	1.7884
1276.6	0.0030577	1.142
1324.8	0.00095579	1.1851
70.366	6.2391e-05	0.063062
5591	0.011622	5.0009
18250	0.016666	16.324
1233.7	0.004119	1.1036
4.1432e+05	0.91199	370.58
10352	0.0066017	9.2588
155.31	0.00073454	0.13904
18.227	2.0561e-05	0.016428
1635.4	0.0053653	1.4629
8.7032e+07	171.69	77843
1.1003	2.0887e-06	0.0011092
7.8339	1.6771e-05	0.0071318
1.9163e+05	0.28672	171.4
2772.8	0.0088171	2.4802
4.8966	8.1599e-06	0.0045047
3281.4	0.002815	2.9351
2.8212	2.3405e-06	0.0026484
1254.1	0.0014066	1.1218
5.5308e+05	0.90962	494.69
4.7989	5.515e-06	0.0044172
269.33	0.0005916	0.24102
9.3259	1.8346e-05	0.0084663
37.257	0.00018734	0.033449
710.28	0.0015266	0.63542
4.598	7.8968e-06	0.0042375
5.2171e+05	1.1297	466.63
2.5321	5.1199e-06	0.0023898
3.9796e+05	0.20659	355.94
103.63	0.00023166	0.092811
9.1319	2.2126e-05	0.0082928
25.716	1.9424e-05	0.023126
58625	0.049328	52.436
26.79	0.00010583	0.024087
8.5891e+05	1.0286	768.23
86.108	0.00011974	0.077142
9.5335	8.6881e-06	0.008652
4892.7	0.0047972	4.3763
2.7141	1.1027e-05	0.0025526
293.27	0.0005138	0.26243
1806.7	0.00056048	1.616
8.3275	1.014e-05	0.0075734
98.626	0.00010425	0.088339
62.838	1.9505e-05	0.056329
222.82	0.0004277	0.19943
1032.7	0.0028678	0.92383
372.49	0.0013575	0.33329
10.467	4.2643e-06	0.0094872
29.046	2.543e-05	0.026105
1.1411	3.3152e-06	0.0011456
2.3459e+05	0.4916	209.82
9425.8	0.033141	8.4309
9.6659	3.3589e-05	0.0087704
320.22	0.00052156	0.28654
3.6633	6.3337e-06	0.0034016
551.18	0.00017066	0.49312
10.097	1.0115e-05	0.0091561
25.532	5.5405e-05	0.022962
3.4713e+05	0.090691	310.48
18834	0.064946	16.846
274.13	0.0012943	0.24532
307.46	0.00091854	0.27513
116.01	0.0001642	0.10389
142.45	0.00017809	0.12754
25962	0.066043	23.221
39930	0.11344	35.715
500.28	0.0015408	0.44758
14.919	3.8609e-05	0.013469
3373.8	0.0089779	3.0177
188.72	0.00030757	0.16892
11424	0.039074	10.218
1.6792	3.6314e-06	0.0016269
11.916	1.163e-05	0.010783
9.131	1.3105e-05	0.008292
29595	0.12468	26.471
112.84	0.00013762	0.10105
1.3511	3.6886e-06	0.0013335
1267.7	0.002055	1.134
7.1034	1.711e-05	0.0064785
641.13	0.00084363	0.57357
4.2395e+06	11.158	3791.9
1.542	2.9204e-06	0.0015042
432.99	0.0022053	0.3874
6.227e+05	1.248	556.96
45.257	0.00011939	0.040604
5.0839	7.4285e-06	0.0046722
115.67	6.4358e-05	0.10358
79825	0.23325	71.398
1.0131	9.5719e-06	0.0010311
21592	0.027689	19.312
2.8252e+07	112.54	25269
1.0887	4.255e-06	0.0010988
3.3076e+06	5.3503	2958.4
144.57	9.0258e-05	0.12944
128	0.00018565	0.11462
3.9131e+05	0.57293	350
41.062	7.3566e-05	0.036852
44.531	7.1161e-05	0.039955
56.199	0.00019443	0.050391
6672.6	0.0095861	5.9683
20.347	5.7428e-05	0.018324
648.87	0.0010882	0.58049
10958	0.011839	9.8014
156.78	0.00019038	0.14035
5.263e+05	1.2727	470.73
32102	0.042349	28.713
103.08	0.00023456	0.09232
72.831	8.1702e-05	0.065267
1665.6	0.0043954	1.4899
18.459	4.4169e-05	0.016635
475.49	0.0011178	0.42542
71.122	0.00024195	0.063738
776.88	0.00074173	0.69499
3114	0.0097729	2.7853
24.469	8.4928e-05	0.022011
247.98	0.00032904	0.22192
140.76	0.00015315	0.12602
226.85	0.00054323	0.20303
7.2779e+05	1.9419	650.95
26.483	3.4594e-05	0.023812
1902.2	0.0051619	1.7015
2.7161e+08	723.79	2.4294e+05
1384.2	0.0020419	1.2382
1168.3	0.0018433	1.0451
5713.7	0.011752	5.1106
47.22	4.286e-05	0.04236
1.0004	3.7507e-06	0.0010198
1.6028	1.1923e-06	0.0015586
2.267	3.4593e-06	0.0021527
686.46	0.0017456	0.61411
107.49	0.00023768	0.096263
1.1292	2.4022e-06	0.001135
19778	0.05256	17.69
3510.9	0.0028399	3.1404
54255	0.042495	48.527
1.6535e+06	3.9796	1479
140.37	0.00043326	0.12568
1009.9	0.0010677	0.90341
4.6486	3.9287e-06	0.0042828
16350	0.022239	14.624
295.07	0.00073786	0.26405
1186.7	0.0034904	1.0615
1613.3	0.0039477	1.4431
42.518	6.4758e-05	0.038154
12.357	1.1609e-05	0.011178
1883.6	0.0055824	1.6849
9.6514	4.3054e-05	0.0087575
607.33	0.00052615	0.54333
60696	0.071591	54.288
35.811	5.2147e-05	0.032155
32.991	3.91e-05	0.029633
296.63	0.00096124	0.26544
17.685	7.8384e-05	0.015943
2.4964e+06	4.5854	2232.9
23.587	2.0176e-05	0.021222
141.13	0.00038698	0.12635
3.195	4.4768e-06	0.0029827
11.488	4.8542e-05	0.0104
7816.5	0.013715	6.9915
3621.3	0.016218	3.2391
2.585e+05	0.84181	231.21
1456.2	0.0011589	1.3026
280.25	0.0010797	0.25079
1.6412	4.6062e-06	0.0015929
5207.2	0.0091931	4.6576
4425.3	0.010448	3.9582
1.6209e+05	0.077429	144.97
799.7	0.0015021	0.7154
17.489	2.7398e-05	0.015767
36411	0.033293	32.567
2.9126	4.8108e-06	0.0027301
1205.2	0.0061063	1.0781
5.3093e+06	3.8678	4748.8
5.4276e+05	0.69883	485.46
249.48	0.0004801	0.22326
7.2623	1.5441e-05	0.0066206
77.146	0.00031679	0.069126
514.11	0.00083953	0.45996
1.1059	1.9384e-06	0.0011141
6445	0.016214	5.7647
5714	0.013038	5.1109
44995	0.044458	40.245
3.8975e+05	0.50936	348.6
23949	0.069396	21.421
6.3965	7.1084e-06	0.0058462
9.3725e+05	2.9627	838.3
2128.4	0.0079788	1.9038
802.56	0.0022021	0.71796
6933.4	0.011863	6.2015
17346	0.043555	15.515
242.42	0.00022477	0.21695
1.2013e+05	0.19518	107.44
2.1506e+05	0.2826	192.35
1484	0.0029246	1.3275
1.0433	3.0787e-06	0.0010581
9728.2	0.021165	8.7013
1.0899e+05	0.14474	97.488
7.6113	6.8055e-06	0.0069328
4.9443	1.4105e-05	0.0045474
7.9739	2.2397e-05	0.0072571
272.47	0.00042444	0.24383
20.14	3.7334e-05	0.018139
1651.3	0.0029285	1.4771
1475.6	0.0012511	1.3199
1.4913	2.6742e-06	0.0014588
100.86	0.00032766	0.090335
316.77	0.00052041	0.28345
344.4	0.00050479	0.30816
118.64	9.6904e-05	0.10624
744.12	0.0019092	0.66569
79.97	9.6644e-05	0.071652
6.5737e+07	53.774	58797
69299	0.054074	61.983
79741	0.06353	71.323
38.405	4.4334e-05	0.034475
30425	0.077679	27.213
14987	0.017892	13.405
4.2633	8.3891e-06	0.0039382
2394.2	0.0023867	2.1415
263.64	0.0012182	0.23593
90.855	3.1585e-05	0.081388
1.4399	3.1792e-06	0.0014129
48.257	0.0001769	0.043288
161.32	0.00023786	0.14442
615.72	0.0018886	0.55085
39.068	4.3859e-05	0.035069
9795.2	0.019917	8.7612
13.427	1.4003e-05	0.012135
72370	0.32139	64.73
58.653	5.5053e-05	0.052586
1.0973	4.7818e-06	0.0011065
18154	0.056125	16.238
5543	0.0095231	4.9579
10.721	2.1047e-05	0.0097139
3.2019	2.2862e-06	0.0029889
24.155	5.965e-05	0.02173
77212	0.06415	69.061
2735.4	0.0060977	2.4467
99.75	7.6024e-05	0.089344
13.213	4.1575e-05	0.011943
1.0148	2.1964e-06	0.0010327
1440.1	0.0010398	1.2882
34.514	6.304e-05	0.030995
6.0162e+06	7.5831	5381
20.668	3.7157e-05	0.018611
10216	0.028531	9.1376
1.1802e+05	0.25521	105.56
1.0327	3.2607e-06	0.0010487
40598	0.043098	36.312
1236.7	0.0021095	1.1063
3559.8	0.010033	3.1842
83513	0.14828	74.697
137.09	0.00047436	0.12274
2.9149e+06	4.6963	2607.1
8.9528	9.3971e-06	0.0081327
1099.3	0.0023359	0.98335
15429	0.016809	13.8
295.64	0.0002299	0.26455
36852	0.04356	32.961
4.8527	7.8892e-06	0.0044654
29.007	3.6383e-05	0.02607
1773.1	0.002358	1.586
10219	0.015086	9.1405
1.1471	3.7743e-06	0.001151
492.47	0.0012872	0.4406
124.43	0.0001293	0.11142
20768	0.046966	18.576
1391	0.0013069	1.2443
29.09	1.7029e-05	0.026144
1.6194e+05	0.16118	144.84
14.282	1.4193e-05	0.012899
115.1	0.00023259	0.10308
94681	0.25435	84.685
5.5728	8.6268e-06	0.0051095
11.114	6.4843e-06	0.010065
1.1488e+09	3532.2	1.0275e+06
154.36	7.0245e-05	0.13819
676.36	0.0021842	0.60508
3.3463e+05	0.71631	299.3
9589.5	0.02182	8.5773
411.32	0.0018116	0.36802
2.3208e+05	0.18284	207.58
1442	0.0013704	1.2899
2722.9	0.0029739	2.4356
958.46	0.0033698	0.8574
1609.6	0.0043915	1.4398
201.89	0.00023237	0.1807
335.73	0.00012729	0.30041
2742.7	0.0020744	2.4533
306.89	0.00027662	0.27462
7004.1	0.010851	6.2647
5.1709e+05	0.79764	462.5
3.5278e+05	0.41315	315.53
91.756	0.00010077	0.082194
37.965	6.6692e-05	0.034082
23.582	2.6525e-05	0.021218
505.18	0.00052518	0.45198
70.868	0.0001057	0.063511
7830.7	0.0098481	7.0042
342.95	0.00017177	0.30687
10.721	8.6449e-06	0.0097141
2.0505e+07	33.526	18340
7.9198	5.9658e-06	0.0072087
54374	0.13026	48.634
1968.9	0.0014656	1.7612
42568	0.054217	38.074
139.46	0.00025326	0.12487
28898	0.039285	25.847
273.66	0.00037274	0.24489
75.653	0.00014667	0.067791
2609.7	0.0064036	2.3343
3276.5	0.0073819	2.9307
7.6009	1.8335e-05	0.0069234
260.82	0.0002217	0.23341
12.312	3.5303e-05	0.011137
1.5139	5.3635e-06	0.0014791
32.38	4.4797e-05	0.029087
2641.8	0.0051829	2.363
18.666	5.7215e-05	0.01682
7513.5	0.016355	6.7204
9.8897	3.2749e-05	0.0089707
18372	0.06153	16.433
1.5011	1.3258e-06	0.0014676
1.0039	4.1147e-06	0.0010229
62340	0.03863	55.759
949.5	0.003638	0.84938
18.774	1.1849e-05	0.016917
259.46	0.0001777	0.23219
71.855	0.00015409	0.064394
90.018	0.00013157	0.08064
340.92	0.00026029	0.30506
174.99	0.00047644	0.15664
22473	0.020727	20.1
15640	0.016113	13.989
3791.6	0.011423	3.3914
5.1508	8.2313e-06	0.004732
81.07	5.9384e-05	0.072636
125.65	0.0001661	0.11251
1.1321e+05	0.40715	101.26
473.44	0.0013338	0.42358
16.806	2.5742e-05	0.015157
2.5301e+05	0.14579	226.3
66282	0.16913	59.285
109.8	0.00019432	0.098331
702.4	0.00086728	0.62837
5309.2	0.009828	4.7488
3.2947	9.1449e-06	0.0030718
59.531	0.00023664	0.053371
3.6686e+05	0.68005	328.13
1.0554e+05	0.15676	94.395
3174.2	0.0052859	2.8392
2.2914	7.6564e-06	0.0021744
10154	0.010112	9.0819
4.54	8.6491e-06	0.0041857
1236.4	0.0030267	1.106
61239	0.11954	54.774
11.115	4.3567e-05	0.010066
1542.6	0.0028928	1.3799
456.1	0.00090355	0.40807
6.0203	1.1452e-05	0.0055098
100.05	0.00020116	0.089616
457.15	0.00060858	0.40901
21.421	7.4438e-05	0.019284
2.3554e+05	0.33824	210.68
6315	0.015992	5.6484
12630	0.0095094	11.296
6.1997	1.082e-05	0.0056702
87.036	0.00016531	0.077972
20.26	3.0113e-05	0.018246
3.2348e+05	1.0512	289.33
10773	0.018989	9.6355
1355.5	0.0040546	1.2125
2481.7	0.005074	2.2198
16.744	3.0826e-05	0.015102
1.7441e+06	1.5265	1559.9
2250.4	0.0024266	2.0129
154.84	0.00022341	0.13862
20.029	1.552e-05	0.018039
205.36	0.00025061	0.1838
2.6537	8.5908e-06	0.0024986
1	3.566e-06	0.0010194
4.7376e+05	0.72385	423.74
144.15	0.00023197	0.12906
2.4496e+07	17.581	21910
44460	0.062371	39.766
2449.3	0.0044668	2.1908
2.0421	5.7916e-06	0.0019515
44.805	0.0001235	0.0402
424.87	0.0015982	0.38014
1.1707e+05	0.21573	104.71
144.53	0.00015508	0.1294
8659.4	0.0058315	7.7453
5.2246	6.6524e-06	0.0047981
37.864	7.8367e-06	0.033991
2.0878	2.235e-06	0.0019924
772.48	0.0022247	0.69106
5.087	1.2129e-05	0.004675
159.01	0.00028181	0.14235
461.64	0.00090548	0.41303
632.69	0.0012952	0.56602
4576.8	0.017977	4.0937
754.63	0.0015977	0.67508
1.0906e+05	0.072209	97.544
1.5937e+06	3.6368	1425.4
3.4309	6.7257e-06	0.0031937
83886	0.15463	75.03
12.265	3.1001e-05	0.011095
756.76	0.0012042	0.67699
3022.4	0.010604	2.7034
67682	0.19134	60.536
1.906e+06	1.5236	1704.8
1237.7	0.00049931	1.1072
218.42	0.00028628	0.19549
2.3282e+05	0.25352	208.24
53.383	6.1834e-05	0.047872
22296	0.04615	19.942
2.7681	7.6569e-06	0.0026008
4.9635	1.176e-05	0.0045645
913.02	0.0022936	0.81676
2.4789e+05	0.2444	221.72
6791.4	0.0072414	6.0746
29.539	7.6433e-05	0.026546
439.66	0.0007373	0.39337
133.86	0.00026756	0.11985
2452.8	0.0035614	2.194
1796.7	0.004537	1.6071
45820	0.080765	40.983
1.9801e+05	0.77167	177.11
258.09	0.00015318	0.23097
58561	0.13897	52.379
516.47	0.0010047	0.46207
17242	0.017971	15.422
419.28	0.00087717	0.37514
1050.5	0.0045035	0.93972
99.168	0.00016638	0.088823
2957.2	0.0033527	2.6451
22.807	0.00010244	0.020524
1659.3	0.0018135	1.4843
11.502	3.5171e-05	0.010413
1.0118	3.5418e-06	0.00103
52.156	0.0001203	0.046775
2.2787	4.3323e-06	0.0021632
18.377	5.3657e-05	0.016562
6185	0.01505	5.5322
175.16	0.00019858	0.1568
3.4952	1.0624e-05	0.0032512
2134.6	0.0020851	1.9094
84307	0.24964	75.406
8378.6	0.016067	7.4941
219.28	0.00036098	0.19625
35.262	2.5066e-05	0.031665
46.702	9.7885e-05	0.041897
4.917	4.7167e-06	0.0045229
499.33	0.0010849	0.44674
40076	0.064621	35.845
12630	0.019404	11.296
11635	0.02656	10.407
1.3308	2.1437e-06	0.0013153
555.04	0.0010714	0.49657
1.3082	2.4049e-06	0.0012951
523.23	0.00097487	0.46812
93916	0.12192	84.001
879.42	0.0013257	0.7867
1.0007	1.8649e-06	0.0010201
78.614	0.00028626	0.07044
69.356	4.933e-05	0.062159
2.7444	3.1213e-06	0.0025796
50191	0.12442	44.892
3.0193e+05	1.0546	270.06
90761	0.093198	81.179
368.2	0.0010973	0.32945
50.298	7.5469e-05	0.045113
1179.8	0.00088935	1.0554
33.589	9.0642e-05	0.030168
7.92	4.1398e-06	0.0072089
8.4764	2.8852e-05	0.0077065
6257.2	0.0074719	5.5968
165.65	0.00027341	0.14829
42.892	9.938e-05	0.038488
1008.4	0.0011926	0.90208
2251.3	0.0033313	2.0138
9.4303e+07	288.48	84347
1265	0.0026446	1.1316
12.901	3.0161e-05	0.011664
27.966	7.5204e-05	0.025139
2.1115	4.7409e-06	0.0020136
317.11	0.00031494	0.28376
30.781	8.1299e-05	0.027656
743.25	0.00052181	0.66491
481.98	0.00054269	0.43122
605.22	0.0022639	0.54145
3.0718	3.0498e-06	0.0028725
23031	0.047402	20.6
4291.4	0.003241	3.8385
2631.9	0.0063197	2.3542
7.2368	1.0771e-05	0.0065978
792.46	0.001358	0.70893
4886.8	0.0060827	4.371
3715.3	0.007741	3.3232
236.84	0.00025756	0.21196
35136	0.031167	31.427
30.418	5.4728e-05	0.027332
2178.5	0.0054488	1.9487
24.005	1.4815e-05	0.021595
2.776	3.1143e-06	0.0026079
12316	0.032928	11.016
13.083	2.4366e-05	0.011827
5628.2	0.0079469	5.0341
1.4606e+05	0.11239	130.64
9.3682	3.5216e-05	0.0085042
27105	0.059268	24.244
112.5	0.00011163	0.10075
496.03	0.00086404	0.44379
8.7236e+05	1.8905	780.26
9338.6	0.016353	8.3529
5052.2	0.014583	4.5189
645.06	0.0025151	0.57708
8.5093	1.2671e-05	0.007736
15.487	4.8391e-05	0.013977
64.563	0.00014074	0.057872
5.8334	1.4731e-05	0.0053425
685.15	0.0010725	0.61295
75.195	0.00036388	0.067382
2571.7	0.0034647	2.3003
40.134	8.6996e-05	0.036022
627.89	0.00022888	0.56172
39419	0.12985	35.257
5.2428e+05	0.59868	468.93
1.0741	3.4995e-06	0.0010857
5479.6	0.0067163	4.9013
72532	0.080513	64.875
1.0891e+05	0.13127	97.412
1052.1	0.0020054	0.94116
126.84	0.00029691	0.11357
1.8176e+05	0.12292	162.57
73.172	6.9403e-05	0.065572
3.1636e+05	0.92669	282.96
27.241	0.00011209	0.024491
1.3406e+05	0.15328	119.91
24.513	2.5042e-05	0.02205
12.333	1.6804e-05	0.011156
1.8154e+05	0.46013	162.38
74096	0.28203	66.273
2.9271e+05	0.23056	261.8
2125.6	0.0032485	1.9013
42809	0.028302	38.289
28.149	5.9856e-05	0.025302
1.7935e+05	0.45024	160.41
2641.2	0.0031392	2.3625
12.693	1.2996e-05	0.011478
221.19	0.0003076	0.19796
678.3	0.00074677	0.60681
8.2624	2.0203e-05	0.0075151
496.12	0.00081497	0.44387
211.45	0.00040538	0.18925
3764.1	0.0056395	3.3668
1210.6	0.0052132	1.0829
12163	0.012173	10.879
44407	0.087563	39.719
1150.4	0.0032529	1.0291
8.3536	1.2835e-05	0.0075967
5344.4	0.0097146	4.7803
140.9	0.00055726	0.12615
3663.9	0.0049638	3.2772
6.7228e+07	83.955	60131
1.0573	3.2239e-06	0.0010707
359.09	0.00069166	0.3213
588.58	0.0026892	0.52657
2128.7	0.0049349	1.9041
1118.2	0.0010535	1.0003
2711.1	0.001784	2.425
74.411	9.7893e-05	0.06668
52.182	1.6579e-05	0.046798
58.234	0.00028038	0.052211
4.5596	5.1772e-06	0.0042032
20697	0.049281	18.512
5645.9	0.0029302	5.05
904.07	0.0023144	0.80875
10.938	1.8406e-05	0.0099083
22980	0.057931	20.554
490.11	0.0014122	0.43849
135.64	0.00056664	0.12145
3.1253e+05	0.73276	279.53
5.7466	1.8791e-05	0.0052649
22.11	8.1234e-05	0.019901
1.9698e+07	27.307	17618
14225	0.014633	12.723
4.4887e+05	0.73556	401.48
91612	0.14822	81.94
50543	0.050803	45.207
19.548	3.9043e-05	0.01761
4372.7	0.010234	3.9112
6.7927	1.7299e-05	0.0062006
75134	0.40905	67.202
4.4996	1.3892e-05	0.0041496
14383	0.012793	12.864
43544	0.029925	38.947
5782.3	0.0078684	5.1719
4.9416e+06	7.8384	4419.9
4.4312	3.8502e-06	0.0040884
1069.9	0.0018159	0.95704
31.126	4.2673e-05	0.027965
7.5061	2.1816e-05	0.0068387
4.1695	9.8698e-06	0.0038543
314.63	0.00029953	0.28154
10.174	5.3793e-05	0.009225
1.1745e+05	0.25252	105.05
2022.6	0.0043823	1.8092
16675	0.02078	14.914
615.9	0.0013418	0.551
5891.2	0.0066223	5.2694
39.085	3.7612e-05	0.035084
2198.1	0.0022522	1.9662
9.5755e+05	1.5369	856.46
4.0551	8.8488e-06	0.003752
36502	0.035639	32.649
1.9891e+05	0.34544	177.91
22.928	1.388e-05	0.020632
1.0005	3.6679e-06	0.0010198
19241	0.027047	17.21
290.27	0.00021429	0.25975
10.556	1.4399e-05	0.0095665
2830	0.0054357	2.5313
12204	0.024437	10.915
780.35	0.001064	0.69809
568.68	0.0016784	0.50877
10241	0.015392	9.1598
5534	0.0041043	4.9499
35.822	5.9545e-05	0.032165
92.341	4.6826e-05	0.082718
19.993	5.8527e-05	0.018007
13086	0.031656	11.705
1.3382e+05	0.25062	119.7
6.8467e+05	1.5291	612.39
3.939e+05	0.26277	352.31
307.74	0.00097803	0.27538
459.89	0.00060227	0.41146
91.256	0.00018761	0.081747
69.488	6.5988e-05	0.062277
8084.4	0.011772	7.231
205.42	0.00029493	0.18386
29.136	4.1855e-05	0.026185
1.0001	2.6535e-06	0.0010195
25532	0.055083	22.837
27.865	2.3523e-05	0.025048
3857.1	0.0051647	3.45
1.0499e+05	0.25261	93.907
1.0513	1.3285e-06	0.0010653
1205.8	0.001569	1.0787
1884.3	0.0028512	1.6855
814.55	0.0011365	0.72868
110.2	0.00025055	0.098689
1.2383	3.3627e-06	0.0012326
516.31	0.00061849	0.46193
982.81	0.002249	0.87918
550.06	0.0010541	0.49212
1.4266e+06	4.326	1276
248.14	0.00039195	0.22206
3930.3	0.0067066	3.5155
687.1	0.00053278	0.61469
2.1667	4.7739e-06	0.002063
64589	0.038963	57.771
2377	0.0022948	2.1262
82755	0.4367	74.018
967.14	0.0016363	0.86517
74.06	0.00011846	0.066366
168.44	0.00020791	0.15078
3178.3	0.0042066	2.8429
45.242	0.00013665	0.040591
4150.8	0.0011984	3.7127
3.9041	1.5317e-05	0.0036169
446.4	0.00030568	0.39939
3.2784	1.2546e-05	0.0030573
2228.3	0.0071109	1.9932
1.9178	2.4449e-06	0.0018404
109.6	0.00020635	0.098159
239.23	0.00052194	0.2141
1133	0.0014963	1.0135
2888.1	0.0109	2.5834
1.0784	5.0815e-06	0.0010896
214.74	0.00017286	0.19219
15.995	2.5473e-05	0.014431
3189.6	0.0033869	2.8529
162.09	0.00014749	0.1451
310.43	0.00058085	0.27778
86955	0.12486	77.775
110.01	0.00034818	0.098521
1370.1	0.0058963	1.2256
17111	0.02252	15.305
9107.7	0.022452	8.1463
1816	0.0069274	1.6244
1.3386	5.2115e-06	0.0013223
7311.5	0.012083	6.5398
2.6739e+05	0.82176	239.16
40.629	9.4436e-05	0.036465
29994	0.016997	26.828
92.662	0.0003671	0.083005
6711.7	0.020912	6.0032
37.179	0.0001012	0.033379
2851.2	0.0025248	2.5503
5609.6	0.016602	5.0175
179.33	0.00044123	0.16052
304.95	0.00092595	0.27288
37558	0.10285	33.593
1975.7	0.0026664	1.7673
32.493	4.7034e-05	0.029187
56913	0.13994	50.904
8.7473	2.0942e-05	0.0079488
3.3617	3.639e-06	0.0031318
17144	0.027687	15.334
24.121	3.3016e-05	0.021699
1433	0.0024265	1.2818
8804.6	0.038351	7.8752
3125	0.0071214	2.7952
4.8038	9.8121e-06	0.0044217
3.4854	3.6395e-06	0.0032425
7.4237	8.9432e-06	0.0067649
3.3567e+06	8.1611	3002.3
1.9786e+06	6.2687	1769.7
2.2175e+06	1.1223	1983.4
761.3	0.0019046	0.68105
1.9653e+05	0.21657	175.78
3.6495	1.4427e-05	0.0033892
190.21	0.00052727	0.17026
132.89	8.5956e-05	0.11898
41.408	0.00018356	0.037161
5600.5	0.014466	5.0093
527.93	0.00096662	0.47232
26.546	2.0126e-05	0.023868
17968	0.009409	16.071
13154	0.023138	11.766
1.0149	5.3768e-06	0.0010328
3785.3	0.0077042	3.3858
9.2677	2.2407e-05	0.0084142
3023.9	0.006803	2.7048
3617.8	0.0027799	3.236
43.111	0.00015631	0.038685
1.2002	2.0586e-06	0.0011985
8408.1	0.027249	7.5206
3.0258	7.3394e-06	0.0028314
65.843	0.00016743	0.059017
6151	0.0059342	5.5018
1.6054e+06	2.8589	1435.9
1.5982	2.6056e-06	0.0015545
20.678	1.452e-05	0.01862
1.6679e+06	1.4025	1491.8
385.79	0.00056165	0.34519
3.263e+05	0.96336	291.86
4345.3	0.003918	3.8867
7.485	9.3185e-06	0.0068198
6.4617e+05	0.22614	577.95
1.1167	3.8994e-06	0.0011238
25.911	5.1493e-05	0.0233
13333	0.060036	11.926
132.4	0.00017186	0.11855
55.16	0.00014084	0.049461
1.0319	1.8443e-06	0.001048
6.8363	1.2229e-05	0.0062396
43.051	0.00013124	0.038631
221.51	0.00026371	0.19825
30.252	5.981e-05	0.027183
777.6	0.0018122	0.69563
713.17	0.00065366	0.638
2365	0.0033314	2.1154
2.3373e+05	0.74117	209.05
4059.3	0.01041	3.6308
8.0287e+06	15.692	7181.1
1.6537e+05	0.24949	147.91
3.4029e+08	286.48	3.0436e+05
80.677	0.00011801	0.072284
90.94	9.7938e-05	0.081464
364.22	0.00048051	0.32589
1.2325e+06	2.8117	1102.4
75969	0.20304	67.949
19432	0.066263	17.38
1.1355	4.8281e-06	0.0011406
5148.2	0.0065167	4.6048
1596.2	0.0027151	1.4278
27142	0.041558	24.277
12.95	2.4332e-05	0.011708
305.63	0.00035793	0.27349
5637.8	0.011438	5.0427
76160	0.078697	68.12
162.02	0.00046216	0.14504
1.4744	8.795e-07	0.0014437
17803	0.043778	15.923
170.55	0.00018172	0.15267
1.3847	3.5374e-06	0.0013635
12966	0.011765	11.598
62.262	5.7407e-05	0.055813
101.51	0.00015246	0.09092
2961.7	0.0083905	2.6492
14617	0.040558	13.074
2.6755	6.4502e-06	0.002518
2.5328e+05	0.089448	226.54
124.47	0.00012138	0.11145
12.891	8.9626e-06	0.011655
1.0037	3.2614e-06	0.0010227
12.143	8.122e-06	0.010986
1428.8	0.0031749	1.2781
3.3372	9.1675e-06	0.0031099
5.5811e+05	1.2735	499.19
762.48	0.0019671	0.68211
6.2401	1.0207e-05	0.0057063
6066.5	0.012301	5.4261
152.61	0.00035394	0.13663
20.261	6.0166e-05	0.018247
6.4617e+05	1.1467	577.95
1.0751e+06	1.6572	961.61
53.491	0.00010849	0.047969
59.775	0.0001062	0.053589
46199	0.089126	41.322
43258	0.10439	38.691
14725	0.012565	13.171
2.6298e+07	72.341	23522
84.472	0.00018111	0.075679
5.8231	1.0339e-05	0.0053333
2141.6	0.0023609	1.9156
6.8657	8.4344e-06	0.0062659
15886	0.023147	14.209
66.269	6.1463e-05	0.059397
204.28	0.0011313	0.18284
4.6895e+07	106.57	41944
9785.8	0.017098	8.7528
15693	0.029057	14.036
34.9	4.9833e-05	0.03134
4350.3	0.0084561	3.8912
718.53	0.00045901	0.64279
38.893	5.4084e-05	0.034912
869.11	0.00062261	0.77748
6.211e+06	5.1929	5555.2
27.921	0.00011497	0.025098
1054.6	0.0016431	0.94343
497.65	0.00040699	0.44524
641.78	0.0018601	0.57415
404.46	0.0013552	0.36188
1564.7	0.0032004	1.3996
22714	0.081269	20.316
8500.1	0.01602	7.6028
32561	0.049926	29.124
2.4751	7.6091e-06	0.0023388
4213.8	0.011956	3.7691
117.02	0.00030061	0.10479
1060.7	0.0025065	0.94882
78.21	0.000323	0.070078
32.935	9.5019e-05	0.029583
1.0477	5.7422e-06	0.0010621
128.62	0.00037497	0.11516
34.038	3.6879e-05	0.03057
11005	0.0090469	9.8435
57.897	0.00012714	0.05191
1.2021e+06	0.82919	1075.2
207.26	0.00083465	0.18551
440.76	0.00098171	0.39435
884.97	0.0024924	0.79167
19284	0.029342	17.248
362.71	0.0002027	0.32455
133.95	0.00062634	0.11993
2.9704e+05	0.55954	265.68
2079.6	0.0046527	1.8602
2.369e+05	0.61725	211.89
325.61	0.00028149	0.29136
1511.4	0.00117	1.3519
1.0545	3.8751e-06	0.0010682
5348.7	0.013634	4.7841
260.16	0.00058627	0.23282
59.02	0.00015423	0.052914
1123.8	0.00096717	1.0053
1427	0.004616	1.2765
782.13	0.0032594	0.69968
3.3942e+08	747.94	3.0358e+05
15.93	2.7286e-05	0.014373
742.54	0.00076381	0.66427
335.45	0.00072678	0.30016
2779.7	0.0089555	2.4864
242.67	0.00080931	0.21718
21.438	3.6879e-05	0.0193
2.8575e+05	0.39264	255.59
50035	0.2163	44.753
4477.8	0.0081594	4.0052
57.516	8.6504e-05	0.051569
144.67	0.00012284	0.12952
2.6055	3.8416e-06	0.0024554
1389.4	0.0011229	1.2429


==> be-u.dat <==
90.347	0.00021567	0.013552
17.723	2.7011e-05	0.0026584
1.1554	1.3106e-06	0.00017331
21.456	3.2393e-05	0.0032184
4.1505	2.0043e-06	0.00062258
7980.4	0.0089427	1.1971
13.795	1.7936e-05	0.0020692
97.98	0.00023474	0.014697
4.8019	5.8499e-06	0.00072028
1.1386	9.075e-07	0.00017078
1.0513	7.7904e-07	0.00015769
1.0969e+07	15.017	1645.4
358.82	0.00044599	0.053823
383.39	0.00039588	0.057508
6.5593	4.6729e-06	0.0009839
796.26	0.00057299	0.11944
500.83	0.0004982	0.075125
436.2	0.00028378	0.06543
14.266	1.1108e-05	0.00214
6.6111	6.039e-06	0.00099167
307.32	0.00022255	0.046098
1.0403	8.1179e-07	0.00015605
659.43	0.0014162	0.098914
86.477	0.00024512	0.012972
7615.8	0.012807	1.1424
1126.8	0.00065233	0.16902
355.62	0.00035656	0.053343
3349	0.008566	0.50235
6.751e+07	86.965	10126
3.0392e+05	0.98536	45.588
5.702	9.6571e-06	0.0008553
1.263e+08	133.27	18945
2786.5	0.0048224	0.41797
47.941	6.6359e-05	0.0071912
10151	0.020427	1.5226
7.6771e+05	1.2536	115.16
111.34	0.00028324	0.016701
1.37e+05	0.2738	20.55
35744	0.034542	5.3616
18801	0.018573	2.8202
1.1124	5.5715e-07	0.00016686
2410.5	0.0031111	0.36158
132.51	0.00019987	0.019877
43.035	8.5151e-05	0.0064552
273.96	0.00017383	0.041094
10686	0.010463	1.6029
6190.9	0.018707	0.92864
951.48	0.0012539	0.14272
1.3674e+06	1.3585	205.11
1.1034	4.0613e-07	0.0001655
4.025	6.1691e-06	0.00060375
12808	0.018273	1.9212
1.6155e+07	24.881	2423.3
18490	0.013413	2.7735
49012	0.078804	7.3518
3891.5	0.0011858	0.58373
344.05	0.00031867	0.051607
8.4019	1.4592e-05	0.0012603
18.552	6.4639e-06	0.0027828
2.2162	4.437e-06	0.00033242
1146.9	0.0022476	0.17204
1570.3	0.002341	0.23555
15197	0.039979	2.2795
2.2514	1.82e-06	0.00033771
15628	0.028969	2.3442
1.001	7.1647e-08	0.00015014
20.117	1.6954e-05	0.0030175
1.1631	6.8575e-07	0.00017446
12032	0.0088585	1.8048
6.2026e+06	5.1154	930.39
49.812	3.2712e-05	0.0074717
1227.7	0.0012854	0.18416
375.36	0.0002124	0.056305
2696.1	0.0044024	0.40442
89999	0.19596	13.5
1.2284e+07	14.351	1842.6
389.55	0.00035643	0.058433
1844.6	0.0029693	0.27668
24.358	2.3621e-05	0.0036538
2884.2	0.0030029	0.43263
27961	0.031879	4.1941
2556.7	0.0033953	0.3835
11.739	1.7803e-05	0.0017609
146.42	0.00015251	0.021963
72007	0.13687	10.801
2.2947e+05	0.36366	34.42
1.4178	5.7924e-07	0.00021267
27686	0.050805	4.1529
1.5121e+05	0.20095	22.681
75585	0.034389	11.338
1.1697	1.093e-06	0.00017546
26061	0.009541	3.9092
1136	0.0016869	0.1704
208.25	0.00014764	0.031237
2.3043e+05	0.38639	34.564
3831.6	0.0025164	0.57473
88534	0.1846	13.28
35.504	5.1843e-05	0.0053255
221.8	0.00037986	0.03327
106.48	4.2308e-05	0.015972
242.57	0.00044441	0.036385
145.71	0.00011539	0.021857
26088	0.046964	3.9132
3018.1	0.0073785	0.45272
5.1171e+05	1.1542	76.756
717.84	0.00030115	0.10768
29822	0.017361	4.4732
5.5764	1.2074e-05	0.00083646
186.1	0.00010176	0.027914
41.933	8.4953e-05	0.0062899
9.9194e+05	1.5657	148.79
3.364	2.2737e-06	0.0005046
1.0595	4.2566e-07	0.00015892
74.624	8.6084e-05	0.011194
1999.4	0.0022061	0.2999
1276.6	0.00096468	0.19149
1324.8	0.00072906	0.19872
70.366	7.0653e-05	0.010555
5591	0.0047995	0.83866
18250	0.0096845	2.7376
1233.7	0.001879	0.18506
4.1432e+05	0.48753	62.148
10352	0.02338	1.5527
155.31	0.00040632	0.023297
18.227	1.691e-05	0.0027341
1635.4	0.004272	0.24532
8.7032e+07	76.858	13055
1.1003	6.6506e-07	0.00016505
7.8339	8.0436e-06	0.0011751
1.9163e+05	0.17241	28.744
2772.8	0.0034369	0.41592
4.8966	5.6281e-06	0.0007345
3281.4	0.0062834	0.49222
2.8212	1.4138e-06	0.00042319
1254.1	0.0020662	0.18811
5.5308e+05	1.3279	82.962
4.7989	5.665e-06	0.00071983
269.33	0.00063865	0.0404
9.3259	1.1924e-05	0.0013989
37.257	2.6636e-05	0.0055885
710.28	0.0008871	0.10654
4.598	6.55e-06	0.00068969
5.2171e+05	1.1266	78.256
2.5321	4.6556e-06	0.00037981
3.9796e+05	0.55768	59.693
103.63	0.00013633	0.015544
9.1319	1.2563e-05	0.0013698
25.716	2.1122e-05	0.0038574
58625	0.08667	8.7937
26.79	3.716e-05	0.0040185
8.5891e+05	1.4492	128.84
86.108	7.9567e-05	0.012916
9.5335	1.74e-05	0.00143
4892.7	0.00406	0.73391
2.7141	2.3371e-06	0.00040712
293.27	0.00050053	0.04399
1806.7	0.0034588	0.271
8.3275	5.5182e-06	0.0012491
98.626	7.1374e-05	0.014794
62.838	0.00013093	0.0094257
222.82	0.0004436	0.033424
1032.7	0.0009485	0.15491
372.49	0.00012448	0.055873
10.467	1.8688e-05	0.0015701
29.046	2.2141e-05	0.0043569
1.1411	5.5847e-07	0.00017116
2.3459e+05	0.23455	35.188
9425.8	0.015661	1.4139
9.6659	8.1037e-06	0.0014499
320.22	0.00032486	0.048033
3.6633	5.1996e-06	0.0005495
551.18	0.00082557	0.082677
10.097	1.6167e-05	0.0015146
25.532	3.1933e-05	0.0038298
3.4713e+05	0.46918	52.069
18834	0.016905	2.8252
274.13	0.00038483	0.04112
307.46	0.00054759	0.046119
116.01	0.00020087	0.017402
142.45	0.00042931	0.021367
25962	0.020164	3.8943
39930	0.063227	5.9896
500.28	0.00030077	0.075041
14.919	1.3447e-05	0.0022379
3373.8	0.0032164	0.50607
188.72	0.00030293	0.028308
11424	0.0077179	1.7136
1.6792	1.261e-06	0.00025188
11.916	1.152e-05	0.0017875
9.131	1.6125e-05	0.0013697
29595	0.07274	4.4393
112.84	0.00011875	0.016926
1.3511	1.4967e-06	0.00020267
1267.7	0.0020171	0.19015
7.1034	1.0232e-05	0.0010655
641.13	0.00082437	0.09617
4.2395e+06	4.5085	635.93
1.542	1.1096e-06	0.00023131
432.99	0.00076456	0.064949
6.227e+05	0.33291	93.405
45.257	5.9547e-05	0.0067886
5.0839	1.1562e-05	0.00076259
115.67	6.2285e-05	0.017351
79825	0.12696	11.974
1.0131	1.0283e-07	0.00015196
21592	0.054323	3.2388
2.8252e+07	52.319	4237.7
1.0887	5.8965e-07	0.00016331
3.3076e+06	5.931	496.14
144.57	0.00017718	0.021686
128	0.00010578	0.019201
3.9131e+05	0.48402	58.697
41.062	4.8655e-05	0.0061593
44.531	5.9807e-05	0.0066797
56.199	1.7746e-05	0.0084299
6672.6	0.010874	1.0009
20.347	2.6784e-05	0.003052
648.87	0.0010698	0.09733
10958	0.014296	1.6437
156.78	0.00011592	0.023517
5.263e+05	0.57496	78.944
32102	0.029651	4.8154
103.08	6.9779e-05	0.015462
72.831	0.00018947	0.010925
1665.6	0.0015775	0.24984
18.459	4.1302e-05	0.0027688
475.49	0.0010668	0.071324
71.122	4.6914e-05	0.010668
776.88	0.00041061	0.11653
3114	0.0024217	0.46709
24.469	2.0003e-05	0.0036703
247.98	0.00022937	0.037196
140.76	0.00020298	0.021114
226.85	0.00015987	0.034027
7.2779e+05	0.9376	109.17
26.483	4.675e-05	0.0039725
1902.2	0.0026765	0.28534
2.7161e+08	653.38	40742
1384.2	0.0032608	0.20764
1168.3	0.0026563	0.17524
5713.7	0.0057281	0.85706
47.22	6.8939e-05	0.007083
1.0004	1.7744e-08	0.00015005
1.6028	1.1624e-06	0.00024042
2.267	2.7333e-06	0.00034005
686.46	0.00049542	0.10297
107.49	0.00015349	0.016123
1.1292	1.4428e-06	0.00016938
19778	0.031547	2.9667
3510.9	0.0048933	0.52663
54255	0.098449	8.1382
1.6535e+06	0.74143	248.03
140.37	0.00013704	0.021056
1009.9	0.0011701	0.15149
4.6486	7.1752e-06	0.00069728
16350	0.019608	2.4525
295.07	0.00037754	0.044261
1186.7	0.00089172	0.178
1613.3	0.001117	0.242
42.518	6.4465e-05	0.0063776
12.357	1.4681e-05	0.0018536
1883.6	0.0052882	0.28254
9.6514	1.0719e-05	0.0014477
607.33	0.0011943	0.091099
60696	0.079743	9.1044
35.811	7.906e-05	0.0053717
32.991	2.8286e-05	0.0049487
296.63	0.00027826	0.044494
17.685	2.0275e-05	0.0026527
2.4964e+06	5.3161	374.46
23.587	4.2954e-05	0.003538
141.13	0.00027868	0.021169
3.195	5.0914e-06	0.00047924
11.488	9.6444e-06	0.0017232
7816.5	0.010425	1.1725
3621.3	0.0051981	0.54319
2.585e+05	0.6702	38.775
1456.2	0.0011103	0.21843
280.25	0.00038546	0.042038
1.6412	6.242e-07	0.00024617
5207.2	0.0026501	0.78109
4425.3	0.0034411	0.66379
1.6209e+05	0.21056	24.313
799.7	0.0009464	0.11996
17.489	2.6894e-05	0.0026233
36411	0.051767	5.4616
2.9126	3.6147e-06	0.00043689
1205.2	0.00064483	0.18078
5.3093e+06	10.757	796.39
5.4276e+05	0.67767	81.414
249.48	0.00022796	0.037422
7.2623	1.5038e-05	0.0010894
77.146	9.8019e-05	0.011572
514.11	0.00061437	0.077116
1.1059	3.3677e-07	0.00016588
6445	0.013909	0.96675
5714	0.0077305	0.8571
44995	0.068884	6.7492
3.8975e+05	0.33693	58.462
23949	0.044916	3.5924
6.3965	6.9598e-06	0.00095948
9.3725e+05	1.7582	140.59
2128.4	0.0010635	0.31926
802.56	0.00068257	0.12038
6933.4	0.018661	1.04
17346	0.014699	2.6019
242.42	0.0002729	0.036363
1.2013e+05	0.11452	18.019
2.1506e+05	0.31572	32.259
1484	0.0026836	0.2226
1.0433	5.0243e-07	0.00015649
9728.2	0.024874	1.4592
1.0899e+05	0.13306	16.349
7.6113	3.0566e-06	0.0011417
4.9443	7.037e-06	0.00074165
7.9739	3.6775e-06	0.0011961
272.47	0.00022799	0.040871
20.14	3.8948e-05	0.003021
1651.3	0.0024051	0.24769
1475.6	0.00070955	0.22134
1.4913	1.2378e-06	0.00022369
100.86	0.00012536	0.015129
316.77	0.00083327	0.047515
344.4	0.00071107	0.051659
118.64	8.1913e-05	0.017796
744.12	0.00090392	0.11162
79.97	9.1731e-05	0.011995
6.5737e+07	118.97	9860.5
69299	0.10546	10.395
79741	0.12794	11.961
38.405	4.3433e-05	0.0057607
30425	0.026459	4.5637
14987	0.018582	2.2481
4.2633	9.3175e-06	0.00063949
2394.2	0.0047208	0.35913
263.64	0.00015343	0.039546
90.855	0.00017664	0.013628
1.4399	7.2666e-07	0.00021599
48.257	4.8789e-05	0.0072386
161.32	0.00018635	0.024199
615.72	0.00096776	0.092359
39.068	3.8221e-05	0.0058602
9795.2	0.0065586	1.4693
13.427	2.3817e-05	0.0020141
72370	0.14298	10.856
58.653	0.00011263	0.008798
1.0973	1.3364e-06	0.0001646
18154	0.016573	2.7231
5543	0.0071076	0.83145
10.721	1.8814e-05	0.0016081
3.2019	2.7247e-06	0.00048029
24.155	5.0807e-05	0.0036232
77212	0.083319	11.582
2735.4	0.0054434	0.41031
99.75	0.00016291	0.014962
13.213	1.2255e-05	0.0019819
1.0148	3.0799e-07	0.00015222
1440.1	0.0018785	0.21601
34.514	8.9749e-05	0.0051771
6.0162e+06	9.5421	902.43
20.668	1.4694e-05	0.0031002
10216	0.015724	1.5324
1.1802e+05	0.15339	17.703
1.0327	2.6834e-07	0.0001549
40598	0.046007	6.0896
1236.7	0.001347	0.1855
3559.8	0.002638	0.53398
83513	0.053412	12.527
137.09	0.00016801	0.020564
2.9149e+06	4.2322	437.23
8.9528	9.1259e-06	0.0013429
1099.3	0.001246	0.16489
15429	0.01092	2.3143
295.64	0.00040549	0.044346
36852	0.03714	5.5277
4.8527	5.7897e-06	0.00072791
29.007	7.7172e-05	0.0043511
1773.1	0.00084563	0.26596
10219	0.015742	1.5329
1.1471	4.2354e-07	0.00017206
492.47	0.00047006	0.07387
124.43	0.00011212	0.018664
20768	0.050311	3.1152
1391	0.0010908	0.20865
29.09	2.7296e-05	0.0043636
1.6194e+05	0.25867	24.291
14.282	1.6282e-05	0.0021422
115.1	0.0001765	0.017265
94681	0.15248	14.202
5.5728	1.0758e-05	0.00083592
11.114	2.8877e-05	0.001667
1.1488e+09	1641.6	1.7232e+05
154.36	0.00026084	0.023153
676.36	0.00095511	0.10145
3.3463e+05	0.33437	50.195
9589.5	0.0085049	1.4384
411.32	0.0011673	0.061698
2.3208e+05	0.23152	34.812
1442	0.0010308	0.21631
2722.9	0.0032693	0.40843
958.46	0.0013204	0.14377
1609.6	0.0021341	0.24143
201.89	0.00049067	0.030283
335.73	0.00048585	0.050359
2742.7	0.0012803	0.41141
306.89	0.00039096	0.046034
7004.1	0.0066711	1.0506
5.1709e+05	0.42316	77.564
3.5278e+05	0.28449	52.917
91.756	0.00016254	0.013763
37.965	6.3573e-05	0.0056947
23.582	4.2774e-05	0.0035374
505.18	0.00048932	0.075778
70.868	6.1754e-05	0.01063
7830.7	0.0042643	1.1746
342.95	0.0010275	0.051442
10.721	7.4101e-06	0.0016081
2.0505e+07	26.461	3075.8
7.9198	2.1119e-06	0.001188
54374	0.052139	8.1562
1968.9	0.0014944	0.29534
42568	0.02308	6.3853
139.46	0.00029324	0.02092
28898	0.027888	4.3347
273.66	0.00072587	0.041048
75.653	0.0001756	0.011348
2609.7	0.0035941	0.39145
3276.5	0.0040637	0.49147
7.6009	1.3301e-05	0.0011401
260.82	0.00016226	0.039123
12.312	6.5771e-06	0.0018468
1.5139	2.0922e-06	0.00022709
32.38	2.6668e-05	0.0048571
2641.8	0.0040588	0.39627
18.666	4.3433e-05	0.0027998
7513.5	0.0065249	1.127
9.8897	1.5386e-05	0.0014835
18372	0.018038	2.7558
1.5011	1.053e-06	0.00022517
1.0039	7.2062e-08	0.00015058
62340	0.039752	9.351
949.5	0.00091342	0.14242
18.774	5.6723e-05	0.0028161
259.46	0.00020782	0.038919
71.855	4.743e-05	0.010778
90.018	8.9154e-05	0.013503
340.92	0.00085857	0.051139
174.99	0.00043195	0.026249
22473	0.029664	3.3709
15640	0.015599	2.3461
3791.6	0.0037345	0.56874
5.1508	3.127e-06	0.00077262
81.07	3.4844e-05	0.01216
125.65	0.00019109	0.018848
1.1321e+05	0.32184	16.982
473.44	0.0010663	0.071016
16.806	1.2377e-05	0.002521
2.5301e+05	0.11659	37.952
66282	0.14405	9.9423
109.8	0.00013309	0.01647
702.4	0.00053784	0.10536
5309.2	0.0052038	0.79638
3.2947	4.3494e-06	0.0004942
59.531	2.7998e-05	0.0089296
3.6686e+05	0.97306	55.028
1.0554e+05	0.10381	15.831
3174.2	0.0066095	0.47614
2.2914	3.4293e-06	0.0003437
10154	0.011666	1.5231
4.54	3.3123e-06	0.00068101
1236.4	0.00063878	0.18546
61239	0.081458	9.1859
11.115	1.0629e-05	0.0016672
1542.6	0.0041472	0.23139
456.1	0.00062435	0.068414
6.0203	5.0035e-06	0.00090305
100.05	8.5367e-05	0.015008
457.15	0.00043156	0.068572
21.421	1.93e-05	0.0032131
2.3554e+05	0.4252	35.331
6315	0.0065582	0.94725
12630	0.024397	1.8945
6.1997	6.4302e-06	0.00092995
87.036	0.00013181	0.013055
20.26	1.4701e-05	0.003039
3.2348e+05	0.168	48.523
10773	0.01501	1.6159
1355.5	0.0031552	0.20332
2481.7	0.0030344	0.37226
16.744	1.6108e-05	0.0025117
1.7441e+06	2.7478	261.61
2250.4	0.0020465	0.33756
154.84	0.00023541	0.023226
20.029	4.1175e-05	0.0030043
205.36	0.00035239	0.030804
2.6537	3.1613e-06	0.00039806
1	5.8872e-09	0.00015
4.7376e+05	0.50168	71.064
144.15	0.00017794	0.021623
2.4496e+07	33.805	3674.3
44460	0.017145	6.6689
2449.3	0.001124	0.36739
2.0421	2.3681e-06	0.00030632
44.805	8.3446e-05	0.0067208
424.87	0.00029878	0.063731
1.1707e+05	0.11578	17.561
144.53	0.00036923	0.02168
8659.4	0.021647	1.2989
5.2246	6.0843e-06	0.0007837
37.864	7.3253e-05	0.0056796
2.0878	5.8841e-06	0.00031317
772.48	0.0014975	0.11587
5.087	4.7498e-06	0.00076306
159.01	0.00010394	0.023852
461.64	0.0006578	0.069247
632.69	0.00074926	0.094904
4576.8	0.006197	0.68652
754.63	0.001053	0.11319
1.0906e+05	0.14549	16.359
1.5937e+06	1.4813	239.05
3.4309	5.0907e-06	0.00051463
83886	0.077121	12.583
12.265	4.6574e-06	0.0018397
756.76	0.0013302	0.11351
3022.4	0.0016895	0.45335
67682	0.063274	10.152
1.906e+06	1.088	285.91
1237.7	0.00080593	0.18566
218.42	0.00041395	0.032764
2.3282e+05	0.37089	34.923
53.383	6.273e-05	0.0080074
22296	0.080898	3.3443
2.7681	4.7527e-06	0.00041521
4.9635	8.0262e-06	0.00074453
913.02	0.0010312	0.13695
2.4789e+05	0.11748	37.183
6791.4	0.016139	1.0187
29.539	1.8236e-05	0.0044309
439.66	0.00052613	0.065949
133.86	0.00011112	0.020079
2452.8	0.002097	0.36793
1796.7	0.0020375	0.2695
45820	0.056875	6.873
1.9801e+05	0.14922	29.702
258.09	0.00021833	0.038714
58561	0.15498	8.7841
516.47	0.00057708	0.077471
17242	0.025409	2.5863
419.28	0.00076174	0.062891
1050.5	0.0021852	0.15758
99.168	0.0001329	0.014875
2957.2	0.0023216	0.44357
22.807	1.0989e-05	0.003421
1659.3	0.00096815	0.2489
11.502	4.8084e-06	0.0017253
1.0118	1.6909e-07	0.00015177
52.156	3.9789e-05	0.0078234
2.2787	1.8e-06	0.00034181
18.377	2.6934e-05	0.0027565
6185	0.0044609	0.92776
175.16	9.6839e-05	0.026275
3.4952	3.1922e-06	0.00052428
2134.6	0.0054323	0.32019
84307	0.15936	12.646
8378.6	0.018436	1.2568
219.28	0.00035843	0.032892
35.262	6.2653e-05	0.0052893
46.702	6.9767e-05	0.0070053
4.917	7.4319e-06	0.00073755
499.33	0.00065974	0.0749
40076	0.071793	6.0114
12630	0.024314	1.8944
11635	0.029965	1.7453
1.3308	8.2247e-07	0.00019962
555.04	0.00075237	0.083256
1.3082	1.2573e-06	0.00019623
523.23	0.00049575	0.078485
93916	0.066948	14.087
879.42	0.00066697	0.13191
1.0007	5.988e-08	0.00015011
78.614	5.4192e-05	0.011792
69.356	7.2315e-05	0.010403
2.7444	1.7726e-06	0.00041166
50191	0.11123	7.5286
3.0193e+05	0.17225	45.29
90761	0.11552	13.614
368.2	0.00022478	0.055229
50.298	2.6293e-05	0.0075447
1179.8	0.00029732	0.17697
33.589	5.5544e-05	0.0050384
7.92	9.1421e-06	0.001188
8.4764	1.0995e-05	0.0012715
6257.2	0.0081138	0.93859
165.65	0.00037953	0.024848
42.892	5.4923e-05	0.0064337
1008.4	0.00072147	0.15126
2251.3	0.0021838	0.3377
9.4303e+07	48.933	14145
1265	0.0021646	0.18975
12.901	1.0643e-05	0.0019352
27.966	4.5822e-05	0.0041949
2.1115	2.7176e-06	0.00031672
317.11	0.00076211	0.047566
30.781	1.4775e-05	0.0046171
743.25	0.00066344	0.11149
481.98	0.00099166	0.072297
605.22	0.0008269	0.090784
3.0718	2.362e-06	0.00046077
23031	0.023337	3.4547
4291.4	0.0051704	0.64371
2631.9	0.0019042	0.39479
7.2368	3.3101e-06	0.0010855
792.46	0.0012263	0.11887
4886.8	0.0062039	0.73301
3715.3	0.0035934	0.5573
236.84	0.00042596	0.035526
35136	0.056071	5.2704
30.418	2.6724e-05	0.0045628
2178.5	0.0018781	0.32678
24.005	1.7879e-05	0.0036007
2.776	4.7093e-06	0.00041639
12316	0.0064408	1.8474
13.083	2.5003e-05	0.0019625
5628.2	0.0067967	0.84423
1.4606e+05	0.17252	21.909
9.3682	2.7531e-05	0.0014052
27105	0.056213	4.0658
112.5	0.00029341	0.016875
496.03	0.0005529	0.074404
8.7236e+05	0.92633	130.85
9338.6	0.010928	1.4008
5052.2	0.0081266	0.75782
645.06	0.00053479	0.096759
8.5093	1.6735e-05	0.0012764
15.487	1.3508e-05	0.002323
64.563	7.9448e-05	0.0096845
5.8334	4.6743e-06	0.000875
685.15	0.00050355	0.10277
75.195	7.7998e-05	0.011279
2571.7	0.0020994	0.38575
40.134	9.1899e-05	0.0060201
627.89	0.0015697	0.094183
39419	0.10515	5.9128
5.2428e+05	0.77075	78.641
1.0741	6.1364e-07	0.00016112
5479.6	0.0098786	0.82194
72532	0.056687	10.88
1.0891e+05	0.20116	16.337
1052.1	0.0037354	0.15782
126.84	0.00031367	0.019026
1.8176e+05	0.19643	27.264
73.172	0.00015168	0.010976
3.1636e+05	0.25646	47.454
27.241	2.2214e-05	0.0040862
1.3406e+05	0.13649	20.109
24.513	4.395e-05	0.003677
12.333	1.1084e-05	0.00185
1.8154e+05	0.067885	27.232
74096	0.051483	11.114
2.9271e+05	0.51051	43.906
2125.6	0.0024078	0.31883
42809	0.11486	6.4213
28.149	3.1052e-05	0.0042224
1.7935e+05	0.2996	26.902
2641.2	0.0021086	0.39618
12.693	1.9944e-05	0.0019039
221.19	0.00021972	0.033178
678.3	0.00092105	0.10174
8.2624	7.5618e-06	0.0012394
496.12	0.00093576	0.074418
211.45	0.00011158	0.031718
3764.1	0.0028381	0.56461
1210.6	0.00090626	0.18158
12163	0.0034398	1.8244
44407	0.041981	6.661
1150.4	0.0021911	0.17256
8.3536	1.0613e-05	0.001253
5344.4	0.0083267	0.80165
140.9	0.00012705	0.021135
3663.9	0.0034092	0.54958
6.7228e+07	67.577	10084
1.0573	4.9286e-07	0.0001586
359.09	0.00032477	0.053863
588.58	0.0016921	0.088287
2128.7	0.0026785	0.3193
1118.2	0.00061216	0.16773
2711.1	0.00097176	0.40667
74.411	5.5879e-05	0.011162
52.182	4.9023e-05	0.0078273
58.234	0.00015034	0.0087351
4.5596	3.9763e-06	0.00068393
20697	0.051987	3.1046
5645.9	0.0079591	0.84689
904.07	0.0010525	0.13561
10.938	1.949e-05	0.0016407
22980	0.021944	3.447
490.11	0.00046799	0.073516
135.64	0.0001086	0.020347
3.1253e+05	0.25326	46.879
5.7466	5.5252e-06	0.00086199
22.11	1.6471e-05	0.0033165
1.9698e+07	28.715	2954.6
14225	0.02743	2.1337
4.4887e+05	0.65251	67.331
91612	0.19969	13.742
50543	0.11205	7.5814
19.548	1.2473e-05	0.0029323
4372.7	0.0034261	0.6559
6.7927	5.7039e-06	0.0010189
75134	0.066594	11.27
4.4996	1.1242e-05	0.00067494
14383	0.020603	2.1574
43544	0.032547	6.5317
5782.3	0.0050335	0.86734
4.9416e+06	5.8523	741.24
4.4312	3.2834e-06	0.00066468
1069.9	0.0020926	0.16048
31.126	4.1321e-05	0.0046689
7.5061	9.0753e-06	0.0011259
4.1695	1.9851e-06	0.00062542
314.63	0.00033593	0.047195
10.174	5.4143e-06	0.0015261
1.1745e+05	0.22255	17.618
2022.6	0.0015394	0.30339
16675	0.015895	2.5012
615.9	0.00086801	0.092384
5891.2	0.009591	0.88368
39.085	6.1564e-05	0.0058628
2198.1	0.0033085	0.32972
9.5755e+05	1.8549	143.63
4.0551	3.8522e-06	0.00060826
36502	0.08134	5.4753
1.9891e+05	0.17354	29.836
22.928	1.7383e-05	0.0034391
1.0005	2.9292e-08	0.00015007
19241	0.044515	2.8862
290.27	0.00047486	0.04354
10.556	9.3443e-06	0.0015834
2830	0.0028536	0.4245
12204	0.012612	1.8305
780.35	0.00062628	0.11705
568.68	0.00060816	0.085302
10241	0.015184	1.5361
5534	0.011228	0.83009
35.822	5.984e-05	0.0053733
92.341	0.00011616	0.013851
19.993	2.2859e-05	0.0029989
13086	0.020638	1.9629
1.3382e+05	0.14048	20.074
6.8467e+05	1.6106	102.7
3.939e+05	0.57525	59.085
307.74	0.00048786	0.046161
459.89	0.00054749	0.068983
91.256	0.00011613	0.013688
69.488	9.7351e-05	0.010423
8084.4	0.023637	1.2127
205.42	0.00043394	0.030813
29.136	3.545e-05	0.0043704
1.0001	1.4143e-08	0.00015001
25532	0.039254	3.8298
27.865	3.3717e-05	0.0041798
3857.1	0.0040952	0.57856
1.0499e+05	0.016464	15.749
1.0513	5.1144e-07	0.0001577
1205.8	0.0017008	0.18088
1884.3	0.0015977	0.28265
814.55	0.00055132	0.12218
110.2	0.00011681	0.01653
1.2383	1.1036e-06	0.00018574
516.31	0.00080505	0.077446
982.81	0.0002653	0.14742
550.06	0.00043526	0.082509
1.4266e+06	1.3756	213.99
248.14	0.00020633	0.03722
3930.3	0.0076758	0.58954
687.1	0.00069854	0.10307
2.1667	7.0254e-07	0.00032501
64589	0.13629	9.6884
2377	0.0062991	0.35655
82755	0.042785	12.413
967.14	0.00088094	0.14507
74.06	0.00016907	0.011109
168.44	0.00012136	0.025266
3178.3	0.0048982	0.47675
45.242	3.9025e-05	0.0067864
4150.8	0.0081374	0.62262
3.9041	3.5436e-06	0.00058561
446.4	0.00031981	0.066959
3.2784	6.9434e-06	0.00049177
2228.3	0.0017307	0.33424
1.9178	1.7452e-06	0.00028768
109.6	0.00012571	0.016441
239.23	0.00029374	0.035884
1133	0.0010905	0.16995
2888.1	0.003611	0.43322
1.0784	1.23e-06	0.00016176
214.74	0.00026668	0.032211
15.995	1.4627e-05	0.0023993
3189.6	0.0021143	0.47843
162.09	0.00027198	0.024314
310.43	0.00041485	0.046565
86955	0.10161	13.043
110.01	0.00015573	0.016501
1370.1	0.0012737	0.20551
17111	0.029934	2.5667
9107.7	0.020551	1.3662
1816	0.0042865	0.2724
1.3386	1.6973e-06	0.00020079
7311.5	0.007299	1.0967
2.6739e+05	0.58761	40.109
40.629	6.31e-05	0.0060943
29994	0.054407	4.4991
92.662	0.00019295	0.013899
6711.7	0.009734	1.0068
37.179	3.4252e-05	0.0055769
2851.2	0.004301	0.42768
5609.6	0.013051	0.84145
179.33	0.00015767	0.026899
304.95	0.00019827	0.045742
37558	0.047103	5.6337
1975.7	0.0016162	0.29636
32.493	3.8916e-05	0.0048739
56913	0.0435	8.5369
8.7473	5.3955e-06	0.0013121
3.3617	2.8873e-06	0.00050425
17144	0.027297	2.5715
24.121	3.9115e-05	0.0036181
1433	0.00108	0.21495
8804.6	0.0087284	1.3207
3125	0.0019463	0.46875
4.8038	6.8178e-06	0.00072057
3.4854	6.3745e-06	0.00052281
7.4237	4.5975e-06	0.0011135
3.3567e+06	2.628	503.5
1.9786e+06	2.2796	296.79
2.2175e+06	3.1495	332.63
761.3	0.0013003	0.1142
1.9653e+05	0.28948	29.479
3.6495	2.5186e-06	0.00054743
190.21	0.00014802	0.028532
132.89	0.00017352	0.019933
41.408	3.4494e-05	0.0062112
5600.5	0.0071214	0.84007
527.93	0.00086741	0.079189
26.546	2.9438e-05	0.0039818
17968	0.013864	2.6951
13154	0.022806	1.9731
1.0149	1.3057e-07	0.00015224
3785.3	0.0031505	0.5678
9.2677	1.8157e-05	0.0013901
3023.9	0.0037981	0.45359
3617.8	0.005881	0.54267
43.111	3.2572e-05	0.0064667
1.2002	6.6124e-07	0.00018003
8408.1	0.011738	1.2612
3.0258	2.7401e-06	0.00045387
65.843	5.2959e-05	0.0098764
6151	0.0023141	0.92265
1.6054e+06	2.5327	240.8
1.5982	1.2121e-06	0.00023974
20.678	9.242e-06	0.0031016
1.6679e+06	3.5485	250.18
385.79	0.00054558	0.057869
3.263e+05	0.23458	48.946
4345.3	0.0010038	0.65179
7.485	3.0916e-06	0.0011228
6.4617e+05	0.75134	96.925
1.1167	3.5691e-07	0.00016751
25.911	5.3436e-05	0.0038866
13333	0.012688	2
132.4	0.00012916	0.01986
55.16	0.00016934	0.0082739
1.0319	3.3579e-07	0.00015479
6.8363	1.1855e-05	0.0010254
43.051	3.0115e-05	0.0064577
221.51	9.4298e-05	0.033227
30.252	3.9198e-05	0.0045378
777.6	0.0006439	0.11664
713.17	0.00061867	0.10698
2365	0.0026253	0.35475
2.3373e+05	0.3353	35.059
4059.3	0.0056414	0.60889
8.0287e+06	14.111	1204.3
1.6537e+05	0.2167	24.806
3.4029e+08	420.61	51043
80.677	7.7595e-05	0.012102
90.94	0.00013183	0.013641
364.22	0.00039935	0.054633
1.2325e+06	2.8607	184.88
75969	0.071985	11.395
19432	0.014087	2.9147
1.1355	1.3996e-06	0.00017033
5148.2	0.0066876	0.77223
1596.2	0.0027566	0.23943
27142	0.034665	4.0713
12.95	8.1522e-06	0.0019425
305.63	0.00031533	0.045845
5637.8	0.0037593	0.84567
76160	0.15134	11.424
162.02	0.00029965	0.024302
1.4744	1.4078e-06	0.00022115
17803	0.016736	2.6704
170.55	0.00031009	0.025583
1.3847	8.8777e-07	0.0002077
12966	0.016625	1.9449
62.262	8.0071e-05	0.0093392
101.51	0.00019836	0.015227
2961.7	0.0013602	0.44426
14617	0.030547	2.1925
2.6755	3.888e-06	0.00040132
2.5328e+05	0.5239	37.993
124.47	9.9581e-05	0.018671
12.891	1.5501e-05	0.0019337
1.0037	1.5305e-07	0.00015056
12.143	1.0312e-05	0.0018214
1428.8	0.0035293	0.21433
3.3372	5.1727e-06	0.00050058
5.5811e+05	0.22773	83.716
762.48	0.00043208	0.11437
6.2401	5.4698e-06	0.00093601
6066.5	0.0057356	0.90997
152.61	0.00012792	0.022892
20.261	3.0935e-05	0.0030392
6.4617e+05	1.1005	96.925
1.0751e+06	1.7924	161.27
53.491	4.0773e-05	0.0080237
59.775	8.8338e-05	0.0089662
46199	0.053242	6.9298
43258	0.075563	6.4887
14725	0.015728	2.2088
2.6298e+07	23.281	3944.7
84.472	5.0192e-05	0.012671
5.8231	1.5602e-06	0.00087346
2141.6	0.0022377	0.32123
6.8657	5.2977e-06	0.0010299
15886	0.015105	2.3828
66.269	9.4899e-05	0.0099403
204.28	0.00019837	0.030642
4.6895e+07	44.479	7034.3
9785.8	0.0047318	1.4679
15693	0.032582	2.3539
34.9	2.4134e-05	0.0052349
4350.3	0.0037553	0.65255
718.53	0.001004	0.10778
38.893	6.6161e-05	0.005834
869.11	0.0012698	0.13037
6.211e+06	7.4712	931.64
27.921	3.3539e-05	0.0041882
1054.6	0.0011015	0.1582
497.65	0.0012964	0.074647
641.78	0.0017713	0.096268
404.46	0.00033503	0.060669
1564.7	0.0011272	0.2347
22714	0.049292	3.407
8500.1	0.015615	1.275
32561	0.093797	4.8842
2.4751	2.3688e-06	0.00037127
4213.8	0.0025388	0.63207
117.02	0.00029864	0.017554
1060.7	0.0027714	0.1591
78.21	5.0804e-05	0.011731
32.935	2.6023e-05	0.0049402
1.0477	5.4626e-07	0.00015715
128.62	7.4677e-05	0.019293
34.038	7.2538e-05	0.0051057
11005	0.0093871	1.6508
57.897	0.00013147	0.0086845
1.2021e+06	1.6982	180.31
207.26	0.00041056	0.031089
440.76	0.00060276	0.066114
884.97	0.0022389	0.13275
19284	0.015233	2.8926
362.71	0.00033179	0.054407
133.95	7.477e-05	0.020092
2.9704e+05	0.17164	44.555
2079.6	0.0017967	0.31194
2.369e+05	0.36174	35.535
325.61	0.00030688	0.048842
1511.4	0.0023002	0.22671
1.0545	4.1431e-07	0.00015818
5348.7	0.0071645	0.8023
260.16	0.00021167	0.039024
59.02	6.9686e-05	0.008853
1123.8	0.0013602	0.16858
1427	0.002173	0.21405
782.13	0.00057882	0.11732
3.3942e+08	476.44	50913
15.93	1.8574e-05	0.0023895
742.54	0.00089352	0.11138
335.45	0.00028318	0.050318
2779.7	0.0026019	0.41696
242.67	0.00018533	0.036401
21.438	2.8914e-05	0.0032158
2.8575e+05	0.39968	42.863
50035	0.031013	7.5053
4477.8	0.0043161	0.67167
57.516	9.0631e-05	0.0086274
144.67	0.0002021	0.021701
2.6055	1.4799e-06	0.00039083
1389.4	0.0020241	0.20841


==> be-v.dat <==
90.347	1.8787e-06	0.0001118
17.723	1.7417e-06	0.0001118
1.1554	1.9194e-06	0.0001118
21.456	1.9113e-06	0.0001118
4.1505	9.3819e-07	0.0001118
7980.4	1.9225e-06	0.0001118
13.795	1.881e-06	0.0001118
97.98	1.8313e-06	0.0001118
4.8019	1.9082e-06	0.0001118
1.1386	1.8355e-06	0.0001118
1.0513	1.9568e-06	0.0001118
1.0969e+07	1.5823e-06	0.0001118
358.82	1.8679e-06	0.0001118
383.39	9.4385e-07	0.0001118
6.5593	1.979e-06	0.0001118
796.26	1.8244e-06	0.0001118
500.83	1.9119e-06	0.0001118
436.2	1.384e-06	0.0001118
14.266	1.564e-06	0.0001118
6.6111	1.9078e-06	0.0001118
307.32	1.6702e-06	0.0001118
1.0403	1.995e-06	0.0001118
659.43	1.8201e-06	0.0001118
86.477	1.8471e-06	0.0001118
7615.8	1.7481e-06	0.0001118
1126.8	1.2114e-06	0.0001118
355.62	1.8791e-06	0.0001118
3349	1.5301e-06	0.0001118
6.751e+07	1.517e-06	0.0001118
3.0392e+05	1.9558e-06	0.0001118
5.702	1.9528e-06	0.0001118
1.263e+08	7.1672e-07	0.0001118
2786.5	1.4358e-06	0.0001118
47.941	1.9953e-06	0.0001118
10151	1.9369e-06	0.0001118
7.6771e+05	1.5168e-06	0.0001118
111.34	1.7357e-06	0.0001118
1.37e+05	1.4377e-06	0.0001118
35744	1.2426e-06	0.0001118
18801	1.8902e-06	0.0001118
1.1124	1.8452e-06	0.0001118
2410.5	1.3185e-06	0.0001118
132.51	1.8246e-06	0.0001118
43.035	1.8588e-06	0.0001118
273.96	1.1613e-06	0.0001118
10686	1.6209e-06	0.0001118
6190.9	1.6677e-06	0.0001118
951.48	1.8803e-06	0.0001118
1.3674e+06	1.9689e-06	0.0001118
1.1034	1.9259e-06	0.0001118
4.025	1.5099e-06	0.0001118
12808	1.9312e-06	0.0001118
1.6155e+07	1.365e-06	0.0001118
18490	1.3466e-06	0.0001118
49012	1.7219e-06	0.0001118
3891.5	1.5773e-06	0.0001118
344.05	1.7985e-06	0.0001118
8.4019	1.9483e-06	0.0001118
18.552	1.4648e-06	0.0001118
2.2162	1.8959e-06	0.0001118
1146.9	1.8643e-06	0.0001118
1570.3	1.6004e-06	0.0001118
15197	1.7205e-06	0.0001118
2.2514	1.6876e-06	0.0001118
15628	1.8798e-06	0.0001118
1.001	1.9495e-06	0.0001118
20.117	1.8403e-06	0.0001118
1.1631	1.5235e-06	0.0001118
12032	1.6321e-06	0.0001118
6.2026e+06	1.9692e-06	0.0001118
49.812	1.7728e-06	0.0001118
1227.7	1.9431e-06	0.0001118
375.36	1.8195e-06	0.0001118
2696.1	1.988e-06	0.0001118
89999	1.6832e-06	0.0001118
1.2284e+07	1.4705e-06	0.0001118
389.55	1.5099e-06	0.0001118
1844.6	1.6993e-06	0.0001118
24.358	1.845e-06	0.0001118
2884.2	1.9961e-06	0.0001118
27961	1.8682e-06	0.0001118
2556.7	1.4562e-06	0.0001118
11.739	6.961e-07	0.0001118
146.42	1.1046e-06	0.0001118
72007	1.9558e-06	0.0001118
2.2947e+05	1.9856e-06	0.0001118
1.4178	1.936e-06	0.0001118
27686	1.9726e-06	0.0001118
1.5121e+05	1.9657e-06	0.0001118
75585	1.9201e-06	0.0001118
1.1697	1.9404e-06	0.0001118
26061	1.9612e-06	0.0001118
1136	1.4503e-06	0.0001118
208.25	1.9929e-06	0.0001118
2.3043e+05	1.5077e-06	0.0001118
3831.6	1.3372e-06	0.0001118
88534	1.7752e-06	0.0001118
35.504	1.8649e-06	0.0001118
221.8	1.5536e-06	0.0001118
106.48	1.4124e-06	0.0001118
242.57	1.619e-06	0.0001118
145.71	1.4096e-06	0.0001118
26088	1.975e-06	0.0001118
3018.1	1.5355e-06	0.0001118
5.1171e+05	1.9342e-06	0.0001118
717.84	1.7796e-06	0.0001118
29822	1.6676e-06	0.0001118
5.5764	1.9461e-06	0.0001118
186.1	1.8147e-06	0.0001118
41.933	1.9777e-06	0.0001118
9.9194e+05	1.7562e-06	0.0001118
3.364	1.7735e-06	0.0001118
1.0595	1.9868e-06	0.0001118
74.624	1.7265e-06	0.0001118
1999.4	1.461e-06	0.0001118
1276.6	1.9759e-06	0.0001118
1324.8	1.4889e-06	0.0001118
70.366	1.748e-06	0.0001118
5591	1.9532e-06	0.0001118
18250	1.6703e-06	0.0001118
1233.7	1.0197e-06	0.0001118
4.1432e+05	1.4883e-06	0.0001118
10352	1.9513e-06	0.0001118
155.31	1.0381e-06	0.0001118
18.227	1.2129e-06	0.0001118
1635.4	1.7631e-06	0.0001118
8.7032e+07	9.6105e-07	0.0001118
1.1003	1.9456e-06	0.0001118
7.8339	1.4285e-06	0.0001118
1.9163e+05	1.9502e-06	0.0001118
2772.8	1.9803e-06	0.0001118
4.8966	1.6701e-06	0.0001118
3281.4	1.9705e-06	0.0001118
2.8212	1.9075e-06	0.0001118
1254.1	1.8858e-06	0.0001118
5.5308e+05	1.2018e-06	0.0001118
4.7989	1.8949e-06	0.0001118
269.33	1.977e-06	0.0001118
9.3259	1.5332e-06	0.0001118
37.257	1.7468e-06	0.0001118
710.28	1.3751e-06	0.0001118
4.598	1.4346e-06	0.0001118
5.2171e+05	1.3349e-06	0.0001118
2.5321	1.2146e-06	0.0001118
3.9796e+05	1.1957e-06	0.0001118
103.63	1.4303e-06	0.0001118
9.1319	1.716e-06	0.0001118
25.716	1.8365e-06	0.0001118
58625	1.2788e-06	0.0001118
26.79	1.7562e-06	0.0001118
8.5891e+05	1.4773e-06	0.0001118
86.108	1.546e-06	0.0001118
9.5335	1.3749e-06	0.0001118
4892.7	1.8168e-06	0.0001118
2.7141	1.9288e-06	0.0001118
293.27	1.948e-06	0.0001118
1806.7	1.957e-06	0.0001118
8.3275	1.8767e-06	0.0001118
98.626	1.0917e-06	0.0001118
62.838	1.4266e-06	0.0001118
222.82	1.5513e-06	0.0001118
1032.7	1.6255e-06	0.0001118
372.49	1.7887e-06	0.0001118
10.467	1.3964e-06	0.0001118
29.046	1.503e-06	0.0001118
1.1411	1.9743e-06	0.0001118
2.3459e+05	1.6202e-06	0.0001118
9425.8	1.8571e-06	0.0001118
9.6659	1.749e-06	0.0001118
320.22	1.9873e-06	0.0001118
3.6633	1.8958e-06	0.0001118
551.18	1.33e-06	0.0001118
10.097	1.6126e-06	0.0001118
25.532	1.9958e-06	0.0001118
3.4713e+05	1.1669e-06	0.0001118
18834	1.4946e-06	0.0001118
274.13	1.9491e-06	0.0001118
307.46	1.849e-06	0.0001118
116.01	1.1484e-06	0.0001118
142.45	1.9748e-06	0.0001118
25962	1.9442e-06	0.0001118
39930	1.8117e-06	0.0001118
500.28	1.6929e-06	0.0001118
14.919	1.6019e-06	0.0001118
3373.8	1.4305e-06	0.0001118
188.72	1.7623e-06	0.0001118
11424	1.8735e-06	0.0001118
1.6792	1.988e-06	0.0001118
11.916	1.7806e-06	0.0001118
9.131	1.6154e-06	0.0001118
29595	1.8204e-06	0.0001118
112.84	1.6373e-06	0.0001118
1.3511	1.9337e-06	0.0001118
1267.7	1.7786e-06	0.0001118
7.1034	1.9768e-06	0.0001118
641.13	1.4381e-06	0.0001118
4.2395e+06	1.4914e-06	0.0001118
1.542	1.3964e-06	0.0001118
432.99	1.9785e-06	0.0001118
6.227e+05	1.9766e-06	0.0001118
45.257	1.6724e-06	0.0001118
5.0839	1.9737e-06	0.0001118
115.67	1.7067e-06	0.0001118
79825	1.8186e-06	0.0001118
1.0131	1.9557e-06	0.0001118
21592	1.8754e-06	0.0001118
2.8252e+07	1.9827e-06	0.0001118
1.0887	1.9936e-06	0.0001118
3.3076e+06	1.7829e-06	0.0001118
144.57	1.5392e-06	0.0001118
128	1.5583e-06	0.0001118
3.9131e+05	1.5092e-06	0.0001118
41.062	1.1178e-06	0.0001118
44.531	1.5668e-06	0.0001118
56.199	1.0316e-06	0.0001118
6672.6	1.7247e-06	0.0001118
20.347	1.9547e-06	0.0001118
648.87	1.7255e-06	0.0001118
10958	1.8098e-06	0.0001118
156.78	1.3075e-06	0.0001118
5.263e+05	1.7411e-06	0.0001118
32102	1.9589e-06	0.0001118
103.08	1.9794e-06	0.0001118
72.831	1.6358e-06	0.0001118
1665.6	1.5503e-06	0.0001118
18.459	1.3491e-06	0.0001118
475.49	1.9325e-06	0.0001118
71.122	1.7029e-06	0.0001118
776.88	1.9559e-06	0.0001118
3114	1.691e-06	0.0001118
24.469	1.2984e-06	0.0001118
247.98	9.8317e-07	0.0001118
140.76	1.7866e-06	0.0001118
226.85	1.7729e-06	0.0001118
7.2779e+05	1.0808e-06	0.0001118
26.483	1.8847e-06	0.0001118
1902.2	1.9585e-06	0.0001118
2.7161e+08	1.4431e-06	0.0001118
1384.2	1.981e-06	0.0001118
1168.3	1.0451e-06	0.0001118
5713.7	1.9741e-06	0.0001118
47.22	1.9408e-06	0.0001118
1.0004	1.9509e-06	0.0001118
1.6028	1.915e-06	0.0001118
2.267	1.8281e-06	0.0001118
686.46	1.8027e-06	0.0001118
107.49	1.9027e-06	0.0001118
1.1292	1.9989e-06	0.0001118
19778	1.9266e-06	0.0001118
3510.9	1.6765e-06	0.0001118
54255	1.805e-06	0.0001118
1.6535e+06	1.732e-06	0.0001118
140.37	1.4313e-06	0.0001118
1009.9	1.9252e-06	0.0001118
4.6486	1.1284e-06	0.0001118
16350	1.8052e-06	0.0001118
295.07	3.9783e-07	0.0001118
1186.7	1.9721e-06	0.0001118
1613.3	1.9026e-06	0.0001118
42.518	1.9379e-06	0.0001118
12.357	1.9634e-06	0.0001118
1883.6	1.9426e-06	0.0001118
9.6514	1.9519e-06	0.0001118
607.33	1.5817e-06	0.0001118
60696	6.3081e-07	0.0001118
35.811	1.9257e-06	0.0001118
32.991	1.5598e-06	0.0001118
296.63	1.6956e-06	0.0001118
17.685	1.9678e-06	0.0001118
2.4964e+06	1.935e-06	0.0001118
23.587	1.7393e-06	0.0001118
141.13	1.7525e-06	0.0001118
3.195	1.9665e-06	0.0001118
11.488	1.5879e-06	0.0001118
7816.5	1.5566e-06	0.0001118
3621.3	1.6068e-06	0.0001118
2.585e+05	1.9978e-06	0.0001118
1456.2	1.883e-06	0.0001118
280.25	1.6652e-06	0.0001118
1.6412	1.906e-06	0.0001118
5207.2	1.3712e-06	0.0001118
4425.3	9.5646e-07	0.0001118
1.6209e+05	1.8991e-06	0.0001118
799.7	1.7937e-06	0.0001118
17.489	1.9016e-06	0.0001118
36411	1.6155e-06	0.0001118
2.9126	1.6895e-06	0.0001118
1205.2	1.4644e-06	0.0001118
5.3093e+06	7.5804e-07	0.0001118
5.4276e+05	1.248e-06	0.0001118
249.48	1.8709e-06	0.0001118
7.2623	1.7697e-06	0.0001118
77.146	9.5841e-07	0.0001118
514.11	1.8501e-06	0.0001118
1.1059	1.6226e-06	0.0001118
6445	1.4163e-06	0.0001118
5714	1.5788e-06	0.0001118
44995	1.9871e-06	0.0001118
3.8975e+05	1.8171e-06	0.0001118
23949	1.7243e-06	0.0001118
6.3965	1.4518e-06	0.0001118
9.3725e+05	1.799e-06	0.0001118
2128.4	1.759e-06	0.0001118
802.56	1.6331e-06	0.0001118
6933.4	1.9172e-06	0.0001118
17346	1.5103e-06	0.0001118
242.42	1.8189e-06	0.0001118
1.2013e+05	1.9723e-06	0.0001118
2.1506e+05	7.3913e-07	0.0001118
1484	1.3529e-06	0.0001118
1.0433	1.9445e-06	0.0001118
9728.2	1.9191e-06	0.0001118
1.0899e+05	1.4051e-06	0.0001118
7.6113	1.2359e-06	0.0001118
4.9443	1.4678e-06	0.0001118
7.9739	1.8892e-06	0.0001118
272.47	1.7428e-06	0.0001118
20.14	1.565e-06	0.0001118
1651.3	1.8967e-06	0.0001118
1475.6	1.4283e-06	0.0001118
1.4913	1.4888e-06	0.0001118
100.86	1.9245e-06	0.0001118
316.77	1.7524e-06	0.0001118
344.4	1.7054e-06	0.0001118
118.64	1.9256e-06	0.0001118
744.12	1.771e-06	0.0001118
79.97	7.1559e-07	0.0001118
6.5737e+07	1.8293e-06	0.0001118
69299	1.3359e-06	0.0001118
79741	1.9711e-06	0.0001118
38.405	1.7828e-06	0.0001118
30425	1.7364e-06	0.0001118
14987	1.1716e-06	0.0001118
4.2633	1.451e-06	0.0001118
2394.2	1.8338e-06	0.0001118
263.64	1.6823e-06	0.0001118
90.855	1.1521e-06	0.0001118
1.4399	1.6958e-06	0.0001118
48.257	1.9996e-06	0.0001118
161.32	1.5656e-06	0.0001118
615.72	1.5936e-06	0.0001118
39.068	1.6804e-06	0.0001118
9795.2	1.7662e-06	0.0001118
13.427	7.7471e-07	0.0001118
72370	1.9885e-06	0.0001118
58.653	1.584e-06	0.0001118
1.0973	1.7658e-06	0.0001118
18154	1.804e-06	0.0001118
5543	1.9996e-06	0.0001118
10.721	1.9865e-06	0.0001118
3.2019	1.8278e-06	0.0001118
24.155	1.6964e-06	0.0001118
77212	1.8657e-06	0.0001118
2735.4	1.9346e-06	0.0001118
99.75	1.5241e-06	0.0001118
13.213	1.629e-06	0.0001118
1.0148	1.8485e-06	0.0001118
1440.1	1.7874e-06	0.0001118
34.514	1.8039e-06	0.0001118
6.0162e+06	1.5065e-06	0.0001118
20.668	9.6045e-07	0.0001118
10216	1.5767e-06	0.0001118
1.1802e+05	1.4482e-06	0.0001118
1.0327	1.7659e-06	0.0001118
40598	1.3599e-06	0.0001118
1236.7	1.2426e-06	0.0001118
3559.8	1.6594e-06	0.0001118
83513	1.7207e-06	0.0001118
137.09	1.8908e-06	0.0001118
2.9149e+06	1.6462e-06	0.0001118
8.9528	1.4871e-06	0.0001118
1099.3	1.5895e-06	0.0001118
15429	1.7557e-06	0.0001118
295.64	1.9279e-06	0.0001118
36852	1.723e-06	0.0001118
4.8527	1.9435e-06	0.0001118
29.007	1.9513e-06	0.0001118
1773.1	1.5088e-06	0.0001118
10219	1.934e-06	0.0001118
1.1471	1.8328e-06	0.0001118
492.47	1.6914e-06	0.0001118
124.43	1.7793e-06	0.0001118
20768	1.5613e-06	0.0001118
1391	1.6344e-06	0.0001118
29.09	1.8426e-06	0.0001118
1.6194e+05	1.6789e-06	0.0001118
14.282	1.8125e-06	0.0001118
115.1	1.8967e-06	0.0001118
94681	1.9903e-06	0.0001118
5.5728	1.6564e-06	0.0001118
11.114	1.6517e-06	0.0001118
1.1488e+09	1.858e-06	0.0001118
154.36	1.8713e-06	0.0001118
676.36	1.9998e-06	0.0001118
3.3463e+05	9.0303e-07	0.0001118
9589.5	1.3854e-06	0.0001118
411.32	1.3818e-06	0.0001118
2.3208e+05	1.745e-06	0.0001118
1442	1.9958e-06	0.0001118
2722.9	1.7712e-06	0.0001118
958.46	1.813e-06	0.0001118
1609.6	1.6027e-06	0.0001118
201.89	1.8869e-06	0.0001118
335.73	1.9552e-06	0.0001118
2742.7	1.8064e-06	0.0001118
306.89	1.4843e-06	0.0001118
7004.1	1.6134e-06	0.0001118
5.1709e+05	1.6967e-06	0.0001118
3.5278e+05	1.9842e-06	0.0001118
91.756	1.1378e-06	0.0001118
37.965	1.7827e-06	0.0001118
23.582	1.965e-06	0.0001118
505.18	9.6797e-07	0.0001118
70.868	1.4212e-06	0.0001118
7830.7	1.7619e-06	0.0001118
342.95	1.8459e-06	0.0001118
10.721	1.8794e-06	0.0001118
2.0505e+07	1.9782e-06	0.0001118
7.9198	1.7086e-06	0.0001118
54374	1.6637e-06	0.0001118
1968.9	1.8671e-06	0.0001118
42568	1.7936e-06	0.0001118
139.46	1.6541e-06	0.0001118
28898	1.8896e-06	0.0001118
273.66	1.9921e-06	0.0001118
75.653	1.9952e-06	0.0001118
2609.7	1.9983e-06	0.0001118
3276.5	1.8504e-06	0.0001118
7.6009	1.7841e-06	0.0001118
260.82	1.7526e-06	0.0001118
12.312	1.6637e-06	0.0001118
1.5139	1.4647e-06	0.0001118
32.38	1.7815e-06	0.0001118
2641.8	1.7231e-06	0.0001118
18.666	1.6068e-06	0.0001118
7513.5	1.6152e-06	0.0001118
9.8897	1.6422e-06	0.0001118
18372	1.8036e-06	0.0001118
1.5011	1.4861e-06	0.0001118
1.0039	1.9963e-06	0.0001118
62340	1.9216e-06	0.0001118
949.5	1.7271e-06	0.0001118
18.774	1.8822e-06	0.0001118
259.46	1.8035e-06	0.0001118
71.855	1.7869e-06	0.0001118
90.018	1.5718e-06	0.0001118
340.92	1.8931e-06	0.0001118
174.99	1.6168e-06	0.0001118
22473	1.7177e-06	0.0001118
15640	1.6686e-06	0.0001118
3791.6	1.7372e-06	0.0001118
5.1508	1.9312e-06	0.0001118
81.07	1.9372e-06	0.0001118
125.65	1.5006e-06	0.0001118
1.1321e+05	1.9529e-06	0.0001118
473.44	1.5748e-06	0.0001118
16.806	1.7866e-06	0.0001118
2.5301e+05	1.976e-06	0.0001118
66282	3.2107e-07	0.0001118
109.8	1.9821e-06	0.0001118
702.4	1.7819e-06	0.0001118
5309.2	1.8801e-06	0.0001118
3.2947	1.9801e-06	0.0001118
59.531	1.8079e-06	0.0001118
3.6686e+05	1.9994e-06	0.0001118
1.0554e+05	1.9426e-06	0.0001118
3174.2	8.5852e-07	0.0001118
2.2914	1.8541e-06	0.0001118
10154	1.6604e-06	0.0001118
4.54	1.598e-06	0.0001118
1236.4	1.5251e-06	0.0001118
61239	1.0847e-06	0.0001118
11.115	1.4207e-06	0.0001118
1542.6	1.7718e-06	0.0001118
456.1	1.646e-06	0.0001118
6.0203	1.9973e-06	0.0001118
100.05	1.9679e-06	0.0001118
457.15	1.6846e-06	0.0001118
21.421	1.8138e-06	0.0001118
2.3554e+05	1.9413e-06	0.0001118
6315	1.6344e-06	0.0001118
12630	1.9984e-06	0.0001118
6.1997	1.8027e-06	0.0001118
87.036	1.6814e-06	0.0001118
20.26	1.9011e-06	0.0001118
3.2348e+05	1.3755e-06	0.0001118
10773	1.6037e-06	0.0001118
1355.5	1.999e-06	0.0001118
2481.7	1.4113e-06	0.0001118
16.744	1.9771e-06	0.0001118
1.7441e+06	1.5169e-06	0.0001118
2250.4	1.9342e-06	0.0001118
154.84	1.8957e-06	0.0001118
20.029	1.5123e-06	0.0001118
205.36	1.3156e-06	0.0001118
2.6537	1.8041e-06	0.0001118
1	1.8274e-06	0.0001118
4.7376e+05	1.2146e-06	0.0001118
144.15	1.8275e-06	0.0001118
2.4496e+07	1.2744e-06	0.0001118
44460	1.0739e-06	0.0001118
2449.3	1.9952e-06	0.0001118
2.0421	1.6588e-06	0.0001118
44.805	1.7632e-06	0.0001118
424.87	1.9885e-06	0.0001118
1.1707e+05	1.7337e-06	0.0001118
144.53	1.911e-06	0.0001118
8659.4	1.9649e-06	0.0001118
5.2246	1.3622e-06	0.0001118
37.864	1.9416e-06	0.0001118
2.0878	9.9477e-07	0.0001118
772.48	1.4671e-06	0.0001118
5.087	1.552e-06	0.0001118
159.01	1.7793e-06	0.0001118
461.64	1.9522e-06	0.0001118
632.69	1.8113e-06	0.0001118
4576.8	1.6261e-06	0.0001118
754.63	1.6975e-06	0.0001118
1.0906e+05	1.8241e-06	0.0001118
1.5937e+06	1.7012e-06	0.0001118
3.4309	1.7202e-06	0.0001118
83886	1.8564e-06	0.0001118
12.265	1.7907e-06	0.0001118
756.76	1.9462e-06	0.0001118
3022.4	1.3718e-06	0.0001118
67682	1.9882e-06	0.0001118
1.906e+06	1.6609e-06	0.0001118
1237.7	1.9891e-06	0.0001118
218.42	1.9844e-06	0.0001118
2.3282e+05	1.5545e-06	0.0001118
53.383	1.9091e-06	0.0001118
22296	1.5252e-06	0.0001118
2.7681	1.8228e-06	0.0001118
4.9635	1.6549e-06	0.0001118
913.02	1.4595e-06	0.0001118
2.4789e+05	1.7617e-06	0.0001118
6791.4	1.0566e-06	0.0001118
29.539	1.9601e-06	0.0001118
439.66	1.8916e-06	0.0001118
133.86	1.8441e-06	0.0001118
2452.8	1.4038e-06	0.0001118
1796.7	1.9534e-06	0.0001118
45820	1.9794e-06	0.0001118
1.9801e+05	1.5226e-06	0.0001118
258.09	1.431e-06	0.0001118
58561	1.923e-06	0.0001118
516.47	1.6294e-06	0.0001118
17242	1.7219e-06	0.0001118
419.28	1.155e-06	0.0001118
1050.5	1.9953e-06	0.0001118
99.168	1.7236e-06	0.0001118
2957.2	1.7989e-06	0.0001118
22.807	1.4235e-06	0.0001118
1659.3	1.6263e-06	0.0001118
11.502	1.7292e-06	0.0001118
1.0118	1.7565e-06	0.0001118
52.156	1.9828e-06	0.0001118
2.2787	1.5575e-06	0.0001118
18.377	1.8894e-06	0.0001118
6185	1.6083e-06	0.0001118
175.16	1.9253e-06	0.0001118
3.4952	1.3656e-06	0.0001118
2134.6	1.5394e-06	0.0001118
84307	1.8983e-06	0.0001118
8378.6	1.8249e-06	0.0001118
219.28	1.031e-06	0.0001118
35.262	1.6067e-06	0.0001118
46.702	1.823e-06	0.0001118
4.917	1.8843e-06	0.0001118
499.33	1.4343e-06	0.0001118
40076	1.4141e-06	0.0001118
12630	1.9837e-06	0.0001118
11635	1.6486e-06	0.0001118
1.3308	1.7762e-06	0.0001118
555.04	1.7845e-06	0.0001118
1.3082	1.8087e-06	0.0001118
523.23	7.4971e-07	0.0001118
93916	1.5977e-06	0.0001118
879.42	1.7754e-06	0.0001118
1.0007	1.5681e-06	0.0001118
78.614	1.6108e-06	0.0001118
69.356	3.7687e-07	0.0001118
2.7444	1.373e-06	0.0001118
50191	1.5621e-06	0.0001118
3.0193e+05	1.7747e-06	0.0001118
90761	8.0077e-07	0.0001118
368.2	1.7557e-06	0.0001118
50.298	1.7633e-06	0.0001118
1179.8	1.9947e-06	0.0001118
33.589	1.7441e-06	0.0001118
7.92	1.8737e-06	0.0001118
8.4764	1.9589e-06	0.0001118
6257.2	1.538e-06	0.0001118
165.65	1.8185e-06	0.0001118
42.892	1.9885e-06	0.0001118
1008.4	1.4325e-06	0.0001118
2251.3	1.9178e-06	0.0001118
9.4303e+07	1.4082e-06	0.0001118
1265	1.8954e-06	0.0001118
12.901	1.8375e-06	0.0001118
27.966	1.8322e-06	0.0001118
2.1115	1.9898e-06	0.0001118
317.11	1.9222e-06	0.0001118
30.781	1.8838e-06	0.0001118
743.25	1.8556e-06	0.0001118
481.98	1.8819e-06	0.0001118
605.22	8.9194e-07	0.0001118
3.0718	1.5061e-06	0.0001118
23031	1.8975e-06	0.0001118
4291.4	1.5513e-06	0.0001118
2631.9	1.5435e-06	0.0001118
7.2368	1.8189e-06	0.0001118
792.46	1.0504e-06	0.0001118
4886.8	1.6823e-06	0.0001118
3715.3	1.8255e-06	0.0001118
236.84	1.7338e-06	0.0001118
35136	1.9019e-06	0.0001118
30.418	8.9329e-07	0.0001118
2178.5	1.9556e-06	0.0001118
24.005	1.746e-06	0.0001118
2.776	1.7742e-06	0.0001118
12316	1.8733e-06	0.0001118
13.083	1.9924e-06	0.0001118
5628.2	1.7325e-06	0.0001118
1.4606e+05	1.5473e-06	0.0001118
9.3682	1.6042e-06	0.0001118
27105	1.9142e-06	0.0001118
112.5	1.957e-06	0.0001118
496.03	1.4711e-06	0.0001118
8.7236e+05	1.3283e-06	0.0001118
9338.6	1.7679e-06	0.0001118
5052.2	1.9833e-06	0.0001118
645.06	1.6562e-06	0.0001118
8.5093	1.7637e-06	0.0001118
15.487	8.5469e-07	0.0001118
64.563	1.5697e-06	0.0001118
5.8334	1.4362e-06	0.0001118
685.15	1.7251e-06	0.0001118
75.195	1.2213e-06	0.0001118
2571.7	1.6684e-06	0.0001118
40.134	1.7795e-06	0.0001118
627.89	1.3273e-06	0.0001118
39419	1.8729e-06	0.0001118
5.2428e+05	1.345e-06	0.0001118
1.0741	1.9559e-06	0.0001118
5479.6	1.7916e-06	0.0001118
72532	1.8198e-06	0.0001118
1.0891e+05	1.6352e-06	0.0001118
1052.1	1.7869e-06	0.0001118
126.84	1.7383e-06	0.0001118
1.8176e+05	1.7477e-06	0.0001118
73.172	1.9094e-06	0.0001118
3.1636e+05	1.7981e-06	0.0001118
27.241	1.9791e-06	0.0001118
1.3406e+05	1.6124e-06	0.0001118
24.513	1.6004e-06	0.0001118
12.333	1.112e-06	0.0001118
1.8154e+05	1.8268e-06	0.0001118
74096	1.5996e-06	0.0001118
2.9271e+05	1.7366e-06	0.0001118
2125.6	1.9365e-06	0.0001118
42809	1.4089e-06	0.0001118
28.149	1.8424e-06	0.0001118
1.7935e+05	1.3139e-06	0.0001118
2641.2	1.8859e-06	0.0001118
12.693	1.6643e-06	0.0001118
221.19	1.3087e-06	0.0001118
678.3	1.6642e-06	0.0001118
8.2624	1.9827e-06	0.0001118
496.12	1.8284e-06	0.0001118
211.45	1.481e-06	0.0001118
3764.1	1.5407e-06	0.0001118
1210.6	1.8805e-06	0.0001118
12163	1.6144e-06	0.0001118
44407	1.9334e-06	0.0001118
1150.4	1.8597e-06	0.0001118
8.3536	1.891e-06	0.0001118
5344.4	1.99e-06	0.0001118
140.9	1.5891e-06	0.0001118
3663.9	1.6585e-06	0.0001118
6.7228e+07	1.9873e-06	0.0001118
1.0573	1.5951e-06	0.0001118
359.09	1.5125e-06	0.0001118
588.58	1.3062e-06	0.0001118
2128.7	1.6352e-06	0.0001118
1118.2	1.5811e-06	0.0001118
2711.1	1.9246e-06	0.0001118
74.411	1.8461e-06	0.0001118
52.182	1.2366e-06	0.0001118
58.234	1.7538e-06	0.0001118
4.5596	1.9159e-06	0.0001118
20697	1.8306e-06	0.0001118
5645.9	1.5908e-06	0.0001118
904.07	8.1707e-07	0.0001118
10.938	1.7521e-06	0.0001118
22980	1.6939e-06	0.0001118
490.11	1.6385e-06	0.0001118
135.64	1.2146e-06	0.0001118
3.1253e+05	1.8868e-06	0.0001118
5.7466	1.4291e-06	0.0001118
22.11	1.8757e-06	0.0001118
1.9698e+07	1.8084e-06	0.0001118
14225	1.6419e-06	0.0001118
4.4887e+05	1.5082e-06	0.0001118
91612	1.5618e-06	0.0001118
50543	1.8746e-06	0.0001118
19.548	1.8828e-06	0.0001118
4372.7	1.4307e-06	0.0001118
6.7927	1.9775e-06	0.0001118
75134	1.4531e-06	0.0001118
4.4996	1.7399e-06	0.0001118
14383	1.8372e-06	0.0001118
43544	1.7645e-06	0.0001118
5782.3	1.2728e-06	0.0001118
4.9416e+06	1.9726e-06	0.0001118
4.4312	1.4713e-06	0.0001118
1069.9	1.8817e-06	0.0001118
31.126	1.9689e-06	0.0001118
7.5061	1.9986e-06	0.0001118
4.1695	1.6131e-06	0.0001118
314.63	1.8318e-06	0.0001118
10.174	1.7034e-06	0.0001118
1.1745e+05	8.9052e-07	0.0001118
2022.6	1.7945e-06	0.0001118
16675	1.7186e-06	0.0001118
615.9	1.8489e-06	0.0001118
5891.2	1.9627e-06	0.0001118
39.085	1.9114e-06	0.0001118
2198.1	1.6093e-06	0.0001118
9.5755e+05	1.6683e-06	0.0001118
4.0551	1.9247e-06	0.0001118
36502	1.6613e-06	0.0001118
1.9891e+05	1.7298e-06	0.0001118
22.928	1.1275e-06	0.0001118
1.0005	1.7789e-06	0.0001118
19241	8.0518e-07	0.0001118
290.27	1.7238e-06	0.0001118
10.556	1.2459e-06	0.0001118
2830	1.9401e-06	0.0001118
12204	1.1618e-06	0.0001118
780.35	1.5193e-06	0.0001118
568.68	1.7724e-06	0.0001118
10241	1.5672e-06	0.0001118
5534	1.7108e-06	0.0001118
35.822	1.9129e-06	0.0001118
92.341	1.521e-06	0.0001118
19.993	1.1743e-06	0.0001118
13086	1.9135e-06	0.0001118
1.3382e+05	1.8196e-06	0.0001118
6.8467e+05	1.9999e-06	0.0001118
3.939e+05	1.7566e-06	0.0001118
307.74	1.9914e-06	0.0001118
459.89	1.5916e-06	0.0001118
91.256	1.9837e-06	0.0001118
69.488	1.8468e-06	0.0001118
8084.4	1.6448e-06	0.0001118
205.42	1.3061e-06	0.0001118
29.136	1.7328e-06	0.0001118
1.0001	1.9331e-06	0.0001118
25532	1.9658e-06	0.0001118
27.865	1.7651e-06	0.0001118
3857.1	1.9328e-06	0.0001118
1.0499e+05	1.2952e-06	0.0001118
1.0513	1.8838e-06	0.0001118
1205.8	1.9828e-06	0.0001118
1884.3	1.3076e-06	0.0001118
814.55	1.9681e-06	0.0001118
110.2	1.8054e-06	0.0001118
1.2383	1.9504e-06	0.0001118
516.31	1.8895e-06	0.0001118
982.81	1.9663e-06	0.0001118
550.06	1.683e-06	0.0001118
1.4266e+06	1.8745e-06	0.0001118
248.14	1.846e-06	0.0001118
3930.3	1.5938e-06	0.0001118
687.1	1.8058e-06	0.0001118
2.1667	1.7399e-06	0.0001118
64589	1.9741e-06	0.0001118
2377	1.649e-06	0.0001118
82755	1.0262e-06	0.0001118
967.14	1.8725e-06	0.0001118
74.06	1.8175e-06	0.0001118
168.44	1.6637e-06	0.0001118
3178.3	9.425e-07	0.0001118
45.242	1.9193e-06	0.0001118
4150.8	1.7998e-06	0.0001118
3.9041	9.485e-07	0.0001118
446.4	1.5754e-06	0.0001118
3.2784	1.9718e-06	0.0001118
2228.3	1.8429e-06	0.0001118
1.9178	1.4391e-06	0.0001118
109.6	1.9902e-06	0.0001118
239.23	1.8809e-06	0.0001118
1133	1.9619e-06	0.0001118
2888.1	1.9581e-06	0.0001118
1.0784	1.9822e-06	0.0001118
214.74	1.4198e-06	0.0001118
15.995	1.5283e-06	0.0001118
3189.6	1.7522e-06	0.0001118
162.09	1.7688e-06	0.0001118
310.43	1.8639e-06	0.0001118
86955	1.3847e-06	0.0001118
110.01	1.5901e-06	0.0001118
1370.1	1.7253e-06	0.0001118
17111	1.7083e-06	0.0001118
9107.7	1.2052e-06	0.0001118
1816	1.8682e-06	0.0001118
1.3386	1.5494e-06	0.0001118
7311.5	1.3422e-06	0.0001118
2.6739e+05	1.9133e-06	0.0001118
40.629	1.6642e-06	0.0001118
29994	1.8961e-06	0.0001118
92.662	1.2269e-06	0.0001118
6711.7	1.9913e-06	0.0001118
37.179	1.6395e-06	0.0001118
2851.2	1.9127e-06	0.0001118
5609.6	1.7516e-06	0.0001118
179.33	1.3147e-06	0.0001118
304.95	1.2017e-06	0.0001118
37558	1.7397e-06	0.0001118
1975.7	1.6193e-06	0.0001118
32.493	1.9275e-06	0.0001118
56913	1.4585e-06	0.0001118
8.7473	1.9788e-06	0.0001118
3.3617	1.9881e-06	0.0001118
17144	1.3072e-06	0.0001118
24.121	1.4116e-06	0.0001118
1433	1.824e-06	0.0001118
8804.6	1.1032e-06	0.0001118
3125	1.6088e-06	0.0001118
4.8038	1.7308e-06	0.0001118
3.4854	1.4555e-06	0.0001118
7.4237	1.908e-06	0.0001118
3.3567e+06	1.4788e-06	0.0001118
1.9786e+06	1.9613e-06	0.0001118
2.2175e+06	1.9888e-06	0.0001118
761.3	1.9803e-06	0.0001118
1.9653e+05	1.5947e-06	0.0001118
3.6495	1.6385e-06	0.0001118
190.21	1.8393e-06	0.0001118
132.89	1.5358e-06	0.0001118
41.408	1.9842e-06	0.0001118
5600.5	1.9892e-06	0.0001118
527.93	1.9785e-06	0.0001118
26.546	1.5914e-06	0.0001118
17968	1.9596e-06	0.0001118
13154	1.976e-06	0.0001118
1.0149	1.8963e-06	0.0001118
3785.3	1.4769e-06	0.0001118
9.2677	1.8631e-06	0.0001118
3023.9	1.8238e-06	0.0001118
3617.8	1.9713e-06	0.0001118
43.111	1.4852e-06	0.0001118
1.2002	1.7614e-06	0.0001118
8408.1	1.5184e-06	0.0001118
3.0258	1.8126e-06	0.0001118
65.843	1.9585e-06	0.0001118
6151	1.6978e-06	0.0001118
1.6054e+06	1.761e-06	0.0001118
1.5982	1.8923e-06	0.0001118
20.678	1.3827e-06	0.0001118
1.6679e+06	1.6728e-06	0.0001118
385.79	1.9171e-06	0.0001118
3.263e+05	1.6206e-06	0.0001118
4345.3	9.5956e-07	0.0001118
7.485	1.7613e-06	0.0001118
6.4617e+05	1.929e-06	0.0001118
1.1167	1.8046e-06	0.0001118
25.911	1.4057e-06	0.0001118
13333	1.8466e-06	0.0001118
132.4	1.4765e-06	0.0001118
55.16	1.5017e-06	0.0001118
1.0319	1.9254e-06	0.0001118
6.8363	1.9424e-06	0.0001118
43.051	1.7391e-06	0.0001118
221.51	1.0883e-06	0.0001118
30.252	9.0742e-07	0.0001118
777.6	1.7907e-06	0.0001118
713.17	1.9424e-06	0.0001118
2365	1.3984e-06	0.0001118
2.3373e+05	1.5712e-06	0.0001118
4059.3	1.7924e-06	0.0001118
8.0287e+06	1.3037e-06	0.0001118
1.6537e+05	1.7834e-06	0.0001118
3.4029e+08	1.9768e-06	0.0001118
80.677	1.5335e-06	0.0001118
90.94	1.9093e-06	0.0001118
364.22	1.8528e-06	0.0001118
1.2325e+06	1.9843e-06	0.0001118
75969	1.595e-06	0.0001118
19432	1.6302e-06	0.0001118
1.1355	1.9983e-06	0.0001118
5148.2	1.9555e-06	0.0001118
1596.2	6.1785e-07	0.0001118
27142	1.6393e-06	0.0001118
12.95	1.8081e-06	0.0001118
305.63	1.0392e-06	0.0001118
5637.8	1.9165e-06	0.0001118
76160	1.9867e-06	0.0001118
162.02	1.9985e-06	0.0001118
1.4744	1.8958e-06	0.0001118
17803	1.816e-06	0.0001118
170.55	1.9238e-06	0.0001118
1.3847	1.9491e-06	0.0001118
12966	1.8717e-06	0.0001118
62.262	1.9056e-06	0.0001118
101.51	1.4542e-06	0.0001118
2961.7	1.9772e-06	0.0001118
14617	1.6209e-06	0.0001118
2.6755	1.0684e-06	0.0001118
2.5328e+05	1.1448e-06	0.0001118
124.47	1.7989e-06	0.0001118
12.891	1.8099e-06	0.0001118
1.0037	1.7615e-06	0.0001118
12.143	1.1957e-06	0.0001118
1428.8	1.9468e-06	0.0001118
3.3372	1.4205e-06	0.0001118
5.5811e+05	1.9264e-06	0.0001118
762.48	1.2667e-06	0.0001118
6.2401	1.2577e-06	0.0001118
6066.5	1.914e-06	0.0001118
152.61	1.7457e-06	0.0001118
20.261	1.4978e-06	0.0001118
6.4617e+05	1.6638e-06	0.0001118
1.0751e+06	1.2949e-06	0.0001118
53.491	1.9973e-06	0.0001118
59.775	1.909e-06	0.0001118
46199	1.7528e-06	0.0001118
43258	1.8834e-06	0.0001118
14725	1.9165e-06	0.0001118
2.6298e+07	1.7007e-06	0.0001118
84.472	1.6644e-06	0.0001118
5.8231	1.3019e-06	0.0001118
2141.6	1.7702e-06	0.0001118
6.8657	1.9269e-06	0.0001118
15886	1.7105e-06	0.0001118
66.269	1.9992e-06	0.0001118
204.28	1.8481e-06	0.0001118
4.6895e+07	9.7753e-07	0.0001118
9785.8	1.9122e-06	0.0001118
15693	1.6255e-06	0.0001118
34.9	1.7694e-06	0.0001118
4350.3	1.7213e-06	0.0001118
718.53	1.6797e-06	0.0001118
38.893	1.8825e-06	0.0001118
869.11	1.8639e-06	0.0001118
6.211e+06	1.843e-06	0.0001118
27.921	1.2575e-06	0.0001118
1054.6	1.9333e-06	0.0001118
497.65	1.8644e-06	0.0001118
641.78	1.9905e-06	0.0001118
404.46	1.637e-06	0.0001118
1564.7	1.1712e-06	0.0001118
22714	1.9532e-06	0.0001118
8500.1	1.8806e-06	0.0001118
32561	1.8417e-06	0.0001118
2.4751	1.5745e-06	0.0001118
4213.8	1.9996e-06	0.0001118
117.02	9.0792e-07	0.0001118
1060.7	1.2447e-06	0.0001118
78.21	1.962e-06	0.0001118
32.935	1.7581e-06	0.0001118
1.0477	1.8801e-06	0.0001118
128.62	1.8362e-06	0.0001118
34.038	1.4132e-06	0.0001118
11005	1.8426e-06	0.0001118
57.897	1.9792e-06	0.0001118
1.2021e+06	1.6333e-06	0.0001118
207.26	5.876e-07	0.0001118
440.76	1.6603e-06	0.0001118
884.97	1.7046e-06	0.0001118
19284	1.6688e-06	0.0001118
362.71	1.8558e-06	0.0001118
133.95	1.3195e-06	0.0001118
2.9704e+05	1.5664e-06	0.0001118
2079.6	1.5513e-06	0.0001118
2.369e+05	1.8409e-06	0.0001118
325.61	1.8901e-06	0.0001118
1511.4	1.5859e-06	0.0001118
1.0545	1.9025e-06	0.0001118
5348.7	1.786e-06	0.0001118
260.16	1.7804e-06	0.0001118
59.02	1.761e-06	0.0001118
1123.8	1.8678e-06	0.0001118
1427	1.9342e-06	0.0001118
782.13	1.8052e-06	0.0001118
3.3942e+08	1.9088e-06	0.0001118
15.93	1.7656e-06	0.0001118
742.54	1.7887e-06	0.0001118
335.45	1.9358e-06	0.0001118
2779.7	1.4692e-06	0.0001118
242.67	1.5627e-06	0.0001118
21.438	1.5221e-06	0.0001118
2.8575e+05	1.7076e-06	0.0001118
50035	1.6508e-06	0.0001118
4477.8	1.9929e-06	0.0001118
57.516	1.2792e-06	0.0001118
144.67	1.4489e-06	0.0001118
2.6055	1.8197e-06	0.0001118
1389.4	1.3999e-06	0.0001118

